Local linear convergence of gradient methods for overparameterized Gaussian mixtures

We study the problem of learning Gaussian mixture models under overparameterization. Prior work has shown that while overparameterization is essential for avoiding spurious local optima and enables global recovery of the ground-truth model using the gradient-EM (expectation-maximization) algorithm, it can dramatically slow down the local rate of convergence. Under certain assumptions on the mixture weights, we show that a standard divergence measure minimized by statistical learning procedures possesses a manifold of slow growth on which the well-known Polyak stepsize reduces the loss geometrically, and design a gradient-based method that converges to minimizers at a locally linear rate. Additionally, we show that our method converges to nearly optimal solutions -- up to a natural misspecification threshold -- for mixtures with arbitrary weights. At a high level, the method alternates between several "short" gradient descent steps that approach the manifold and "long" Polyak steps that contract the distance to minimizers. Our results suggest that slow convergence is not an intrinsic challenge of overparameterization, but can be overcome by exploiting the favorable structure of the loss landscape.

==> figures/exp-freeze_10.csv <==
iteration,phase,freeze_marker,polyak_marker,gradient_em_kl,freeze_gd_polyak_kl,gradient_em_bias,freeze_gd_polyak_bias,gradient_em_dispersion,freeze_gd_polyak_dispersion,gradient_em_active_count,freeze_gd_polyak_active_count
0,global,0,0,1.1046370640199492,1.1046370640199492,1.069030198630996,1.069030198630996,4.914673603571787,4.914673603571787,20,20
1,global,0,0,0.36352885802675017,0.36352885802675017,0.19812939755744122,0.19812939755744122,2.0601344543046487,2.0601344543046487,19,19
2,global,0,0,0.1488336754247713,0.1488336754247713,0.07879344751463048,0.07879344751463048,1.0913733080148371,1.0913733080148371,15,15
3,global,0,0,0.06290447873909212,0.06290447873909212,0.0312982292331528,0.0312982292331528,0.5892379613762406,0.5892379613762406,14,14
4,global,0,0,0.033784093730370744,0.033784093730370744,0.013840925318584149,0.013840925318584149,0.38940101421152296,0.38940101421152296,12,12
5,global,0,0,0.021214293003374622,0.021214293003374622,0.007227696647990607,0.007227696647990607,0.29249198800093423,0.29249198800093423,11,11
6,global,0,0,0.01433572302906792,0.01433572302906792,0.003931984595453275,0.003931984595453275,0.23182233154019866,0.23182233154019866,8,8
7,global,0,0,0.010198376315124606,0.010198376315124606,0.002151928828781896,0.002151928828781896,0.1919464918566639,0.1919464918566639,7,7
8,global,0,0,0.007556611719055089,0.007556611719055089,0.0011832664160800412,0.0011832664160800412,0.16380742278320215,0.16380742278320215,7,7
9,global,0,0,0.005784523487804849,0.005784523487804849,0.0006536861045744336,0.0006536861045744336,0.14263584286585437,0.14263584286585437,7,7
10,freeze,1,0,0.004545665320670453,0.004545665320670453,0.0003637542693151362,0.0003637542693151362,0.1261239232102862,0.1261239232102862,7,7
11,local,0,0,0.003649143826947017,0.0038099701402856544,0.0002050080943300472,0.0001947252492865163,0.11287049970022543,0.11791562317566909,7,7
12,local,0,0,0.00298121650575044,0.0032750530359242597,0.00011808586035790266,0.00013158566764355511,0.10198966607664735,0.11106866976270781,7,7
13,local,0,0,0.0024712030696030663,0.002867449427553767,7.039701212556369e-05,0.00010944426665670464,0.09289491763235291,0.1052544739900676,7,7
14,local,0,0,0.002073578620067969,0.0025453072020250518,4.4062062396614845e-05,0.00010317042848716924,0.08518148774063569,0.10021738036483133,7,7
15,local,0,0,0.0017580777747554413,0.0022832417506092563,2.9308833405427316e-05,0.00010138197130680918,0.07856010830202816,0.09579095812367297,7,7
16,local,0,0,0.0015039929647845765,0.0020651907352715773,2.0826783026460746e-05,9.956157573780977e-05,0.07281799066797226,0.09185659988285563,7,7
17,local,0,0,0.0012967769636759014,0.001880591961868084,1.574964612356986e-05,9.631638334201805e-05,0.06779479007409403,0.08832710862662975,7,7
18,local,0,0,0.0011259600836218489,0.001722223136992216,1.2541159100241642e-05,9.159496990106984e-05,0.06336719700231609,0.08513630191163714,7,7
19,local,0,0,0.000983840339561208,0.0015849482230507251,1.0382573042652904e-05,8.58170514759591e-05,0.05943871348775902,0.08223271924231006,7,7
20,local,0,0,0.0008646397195557638,0.0014649767969036026,8.83841582035593e-06,7.948103503154688e-05,0.05593266780156699,0.07957554347540502,7,7
21,local,0,0,0.0007639479575511242,0.0013594182307011178,7.67578998424413e-06,7.300981528931148e-05,0.05278732074683864,0.0771318573373379,7,7
22,local,0,0,0.0006783474739673071,0.0012660069725533537,6.767770470081091e-06,6.670922824028986e-05,0.04995236266511162,0.07487473351323912,7,7
23,local,0,0,0.0006051548885937191,0.001182928225900514,6.042429385370513e-06,6.077443442789952e-05,0.047386358596170686,0.07278186868088138,7,7
24,local,0,0,0.0005422391144664058,0.0011087034601778964,5.456326266361936e-06,5.5312612242349674e-05,0.045054854065109465,0.0708345847950588,7,7
25,local,0,0,0.00048789080895273015,0.0010421123502483583,4.980935356885869e-06,5.036769455436744e-05,0.04292894996551548,0.06901708539545734,7,7
26,local,0,0,0.0004407269716542336,0.0009821375210311409,4.5958034709708575e-06,4.594159540413697e-05,0.04098421612775479,0.0673158930507315,7,7
27,local,0,0,0.0003996200711992332,0.0009279240527310587,4.285144081655535e-06,4.201047718299655e-05,0.03919985305195928,0.06571941786081464,7,7
28,local,0,0,0.00036364461158879875,0.00087874889877058,4.03614782781149e-06,3.8536349699040265e-05,0.0375580378989082,0.06421762227259382,7,7
29,local,0,0,0.00033203631366341535,0.0008339972156531022,3.8381290142868004e-06,3.5474883637448124e-05,0.03604340893809429,0.06280175764266216,7,7
30,local,0,0,0.000304160567481802,0.0007931436856687579,3.682067836875489e-06,3.278039462022183e-05,0.034642655186427194,0.0614641549049125,7,7
31,local,0,1,0.0002794877962275982,0.0002917447275296108,3.5603344910624177e-06,7.399478086626417e-06,0.03334418678346553,0.038900333092318794,7,7
32,local,0,0,0.0002575740395822638,0.00028555554231588474,3.466495182129813e-06,7.522634933902997e-06,0.03213786793084029,0.03849473887891448,7,7
33,local,0,0,0.00023804552473592993,0.00027989983176738344,3.395155712334187e-06,7.708960112451209e-06,0.03101479875681431,0.03811094472618581,7,7
34,local,0,0,0.00022058631567207866,0.0002745876849506073,3.3418245217420443e-06,7.966011389948656e-06,0.029967135774652588,0.03774092070942879,7,7
35,local,0,0,0.000204928361135685,0.0002695277647147958,3.3027887270175245e-06,8.19070166354101e-06,0.028987943040873668,0.037382455241868076,7,7
36,local,0,0,0.00019084342754109996,0.0002646701115454715,3.2750014341837883e-06,8.363717347720495e-06,0.028071067931776134,0.03703389983863237,7,7
37,local,0,0,0.00017813652442677348,0.0002599850868095637,3.255980176673452e-06,8.482355461268562e-06,0.027211036815327723,0.036694210128721344,7,7
38,local,0,0,0.0001666405199236877,0.0002554538553148437,3.2437165793189368e-06,8.552632709216968e-06,0.026402966921936572,0.036362636813988,7,7
39,local,0,0,0.0001562117109778525,0.00025106356528581327,3.2365971252821083e-06,8.58306404491357e-06,0.025642491498856525,0.0360386121643884,7,7
40,local,0,0,0.0001467261638996074,0.00024680477422164105,3.233334580829064e-06,8.582195261463682e-06,0.024925695931678885,0.035721683507296244,7,7
41,local,0,0,0.00013807667962186158,0.00024267004153278183,3.2329093595488695e-06,8.557556894729261e-06,0.024249062978490974,0.03541147617666773,7,7
42,local,0,0,0.00013017026793605023,0.0002386531495440331,3.234519925833572e-06,8.51536046486035e-06,0.023609425621409826,0.03510767096835345,7,7
43,local,0,0,0.00012292603810486763,0.00023474866784155938,3.2375412456532207e-06,8.460529555921668e-06,0.02300392632118631,0.0348099896812996,7,7
44,local,0,0,0.00011627343117308464,0.0002309517064597569,3.2414902735956666e-06,8.396865613839796e-06,0.022429981681961534,0.03451818537095365,7,7
45,local,0,0,0.00011015073344866841,0.00022725777327270197,3.245997497181571e-06,8.327249347823598e-06,0.021885251708723744,0.03423203552780207,7,7
46,local,0,0,0.00010450382133077666,0.0002236626891655103,3.2507836226973952e-06,8.253832835368558e-06,0.021367612979922828,0.033951337166393925,7,7
47,local,0,0,9.928509564460418e-05,0.00022016253538252584,3.255640563688524e-06,8.178204989691907e-06,0.020875135169630035,0.03367590321438143,7,7
48,local,0,0,9.445256914275771e-05,0.00021675361902085197,3.2604159674250146e-06,8.101526457140581e-06,0.02040606044311987,0.033405559813192355,7,7
49,local,0,0,8.996907392749097e-05,0.00021343244885583935,3.2650005715981456e-06,8.024635976713302e-06,0.01995878532088371,0.03314014427176823,7,7
50,local,0,0,8.580155787460665e-05,0.0002101957172608689,3.269317712880793e-06,7.948132430889304e-06,0.019531844662127637,0.0328795034952191,7,7
51,local,0,0,8.192044851775599e-05,0.0002070402857612944,3.2733143331369083e-06,7.87243720875438e-06,0.019123897465057993,0.03262349276262752,7,7
52,local,0,1,7.829910418144825e-05,7.026365351949258e-05,3.276952997806796e-06,3.8896062722222994e-06,0.018733714232884332,0.01824071788167115,7,7
53,local,0,0,7.491348927259064e-05,6.969718990820188e-05,3.2802052194888248e-06,4.39183747000657e-06,0.0183601657518862,0.01816013992458693,7,7
54,local,0,0,7.174235217982418e-05,6.915552018897002e-05,3.283048373444203e-06,4.422533223085065e-06,0.01800221332647798,0.018090443383516473,7,7
55,local,0,0,6.876789550565791e-05,6.86227699593931e-05,3.2854702662844837e-06,4.4758701690374815e-06,0.017658900717305113,0.018021132746791887,7,7
56,local,0,0,6.597585745737808e-05,6.809708799527649e-05,3.287480821871132e-06,4.500880572375302e-06,0.017329347707580472,0.017952985817327426,7,7
57,local,0,0,6.335392431920635e-05,6.757783193859245e-05,3.28911870892e-06,4.5146494522147645e-06,0.017012744173176143,0.0178855929702675,7,7
58,local,0,0,6.0889828829903486e-05,6.706467728305908e-05,3.2904410392597534e-06,4.520569897515766e-06,0.01670834334472593,0.017818858172800336,7,7
59,local,0,0,5.8571056649312254e-05,6.655742133992637e-05,3.2915032911150024e-06,4.521457784639506e-06,0.016415454579274,0.01775271495195766,7,7
60,local,0,0,5.6385657436923244e-05,6.605591804028639e-05,3.2923459536553934e-06,4.518921120128156e-06,0.016133437032332238,0.017687127283246253,7,7
61,local,0,0,5.4322845966319693e-05,6.556005066793146e-05,3.292993411615644e-06,4.514016227338619e-06,0.015861694848158654,0.01762207207504829,7,7
62,local,0,0,5.2373080944625834e-05,6.506971865848405e-05,3.2934595669679325e-06,4.507453347847467e-06,0.01559967348566429,0.017557533305615013,7,7
63,local,0,0,5.052789536722997e-05,6.458483082859768e-05,3.2937538578273864e-06,4.499726885870337e-06,0.015346856603744371,0.017493498819616808,7,7
64,local,0,0,4.877970166812061e-05,6.410530172792431e-05,3.2938850220760267e-06,4.49118787649407e-06,0.01510276318222993,0.017429958748651754,7,7
65,local,0,0,4.712164102947763e-05,6.363104965396655e-05,3.293862650115021e-06,4.482088825733183e-06,0.01486694478832627,0.017366904661881687,7,7
66,local,0,0,4.554747631133232e-05,6.316199561122103e-05,3.293697406470234e-06,4.472612733131218e-06,0.014638982998394367,0.017304329087040497,7,7
67,local,0,0,4.405151357299772e-05,6.269806267370386e-05,3.2934006857814408e-06,4.462892750218004e-06,0.014418487000813641,0.01724222522301376,7,7
68,local,0,0,4.2628540924974855e-05,6.223917568162479e-05,3.2929841443106186e-06,4.453025907819132e-06,0.01420509139291962,0.017180586757656185,7,7
69,local,0,0,4.127377815378991e-05,6.178526103472059e-05,3.2924592972617085e-06,4.443082901403626e-06,0.013998454170392388,0.01711940774682111,7,7
70,local,0,0,3.998283358479362e-05,6.133624656460997e-05,3.291837233796196e-06,4.433115157337355e-06,0.013798254898207818,0.017058682531116823,7,7
71,local,0,0,3.8751666466559446e-05,6.08920614692641e-05,3.2911284417417657e-06,4.423159975941687e-06,0.013604193048100514,0.016998405677112347,7,7
72,local,0,0,3.7576553695511886e-05,6.045263625408509e-05,3.290342715870259e-06,4.413244292181003e-06,0.013415986486584113,0.016938571935033234,7,7
73,local,0,1,3.6454060263872784e-05,1.8933340905375286e-05,3.289489123326002e-06,3.242440617495049e-06,0.01323337009825175,0.009711640125767881,7,7
74,local,0,0,3.538101288302648e-05,1.8847414479954252e-05,3.2885760054187475e-06,3.457953379707264e-06,0.013056094530453444,0.009688604963853077,7,7
75,local,0,0,3.435447636001138e-05,1.8767445117843275e-05,3.287611001102377e-06,3.454913154170515e-06,0.012883925046932839,0.009670384212266032,7,7
76,local,0,0,3.337173247567334e-05,1.8688192320153182e-05,3.286601082511464e-06,3.4682235331868654e-06,0.012716640479452484,0.009651860411254116,7,7
77,local,0,0,3.243026094464434e-05,1.8609443424351485e-05,3.285552596396159e-06,3.4717189355291643e-06,0.012554032267709752,0.009633597044259189,7,7
78,local,0,0,3.152772234456378e-05,1.853116888935647e-05,3.28447130781118e-06,3.4730271689377154e-06,0.01239590357897083,0.009615441624718148,7,7
79,local,0,0,3.066194269551537e-05,1.845335986028407e-05,3.2833624437691644e-06,3.4729229524899074e-06,0.01224206849981606,0.009597382327358024,7,7
80,local,0,0,2.983089957932192e-05,1.8376011493765102e-05,3.2822307356165188e-06,3.4721651654581687e-06,0.012092351293225069,0.009579405278194581,7,7
81,local,0,0,2.9032709579249643e-05,1.8299119841131192e-05,3.2810804594410956e-06,3.471060840496268e-06,0.01194658571496566,0.009561504998973566,7,7
82,local,0,0,2.826561691740019e-05,1.8222681200329633e-05,3.279915474108898e-06,3.46976944959718e-06,0.011804614383879242,0.009543678523584745,7,7
83,local,0,0,2.75279831480829e-05,1.814669196229478e-05,3.2787392568209826e-06,3.468371625112311e-06,0.011666288201212004,0.009525924232590088,7,7
84,local,0,0,2.6818277854960272e-05,1.8071148579252417e-05,3.2775549361382186e-06,3.4669110410590097e-06,0.011531465814637964,0.009508241108964258,7,7
85,local,0,0,2.6135070132217247e-05,1.799604754300904e-05,3.2763653225462353e-06,3.4654126167925077e-06,0.011400013123053427,0.00949062842727535,7,7
86,local,0,0,2.5477020893911157e-05,1.792138538794977e-05,3.275172936630808e-06,3.4638914337766332e-06,0.011271802818601429,0.009473085605454123,7,7
87,local,0,0,2.4842875833431543e-05,1.784715868108321e-05,3.273980035006213e-06,3.462357102948376e-06,0.011146713962737243,0.009455612135721783,7,7
88,local,0,0,2.423145901332449e-05,1.7773364026229256e-05,3.272788634117827e-06,3.4608160121327593e-06,0.011024631593444493,0.009438207551270483,7,7
89,local,0,0,2.364166705986908e-05,1.769999806032768e-05,3.271600532046146e-06,3.459272540068407e-06,0.010905446360988568,0.009420871409711559,7,7
90,local,0,0,2.3072463752248546e-05,1.762705745132931e-05,3.2704173284838212e-06,3.457729751597001e-06,0.010789054189846468,0.009403603284475242,7,7
91,local,0,0,2.252287519386191e-05,1.7554538908940756e-05,3.2692404429719486e-06,3.456189819593101e-06,0.010675355964647009,0.009386402760095164,7,7
92,local,0,0,2.199198529865601e-05,1.748243916237267e-05,3.2680711315885427e-06,3.4546542948245304e-06,0.010564257238190659,0.00936926942946277,7,7
93,local,0,0,2.1478931705550127e-05,1.74107549787523e-05,3.2669105021497895e-06,3.4531242861546083e-06,0.010455667959759447,0.009352202892130877,7,7
94,local,0,1,2.098290198585464e-05,5.213141672839119e-06,3.2657595280846888e-06,3.1078681149038897e-06,0.010349502222107714,0.00567800274561332,7,7
95,local,0,0,2.0503130229085657e-05,5.1979808848109025e-06,3.26461906109176e-06,3.1727309613928853e-06,0.010245678025661929,0.005671124479955731,7,7
96,local,0,0,2.0038893794250055e-05,5.183524230823867e-06,3.26348984263909e-06,3.1715829856552027e-06,0.01014411705859131,0.005665511883356595,7,7
97,local,0,0,1.9589510422826755e-05,5.169139825918405e-06,3.2623725144737992e-06,3.1757943284899657e-06,0.010044744491518789,0.005659791808646383,7,7
98,local,0,0,1.9154335526452518e-05,5.154806304493966e-06,3.2612676281544466e-06,3.1771235047706435e-06,0.009947488785758732,0.0056541305591266775,7,7
99,local,0,0,1.873275969047633e-05,5.140521285286069e-06,3.260175653753017e-06,3.1778336909391447e-06,0.009852281514059124,0.005648488748556694,7,7
100,local,0,0,1.83242063709693e-05,5.1262840903806406e-06,3.259096987742227e-06,3.178104331985113e-06,0.009759057192909433,0.005642865103949514,7,7
101,local,0,0,1.792812978605089e-05,5.112094370655011e-06,3.258031960196537e-06,3.1781549031190063e-06,0.009667753125557158,0.005637256539218802,7,7
102,local,0,0,1.7544012918266812e-05,5.097951866077143e-06,3.2569808413201943e-06,3.178076444793787e-06,0.00957830925495215,0.005631661935744341,7,7
103,local,0,0,1.71713657203014e-05,5.083856346354105e-06,3.255943847398411e-06,3.1779200696140425e-06,0.009490668025887944,0.005626080674190091,7,7
104,local,0,0,1.680972341368446e-05,5.0698075907177765e-06,3.2549211461807003e-06,3.1777139170062787e-06,0.009404774255689119,0.0056205124296131,7,7
105,local,0,0,1.6458644936172823e-05,5.055805382482431e-06,3.2539128618095774e-06,3.1774747494734286e-06,0.009320575012827915,0.005614957009326446,7,7
106,local,0,0,1.6117711479327217e-05,5.041849519895403e-06,3.2529190792587115e-06,3.1772130691843437e-06,0.009238019502912953,0.00560941428746576,7,7
107,local,0,0,1.5786525133956984e-05,5.0279397915589805e-06,3.2519398483953377e-06,3.176935779885548e-06,0.009157058961535298,0.005603884172527274,7,7
108,local,0,0,1.5464707662849364e-05,5.014075995638987e-06,3.2509751876641456e-06,3.1766475849556645e-06,0.00907764655349402,0.005598366591796925,7,7
109,local,0,0,1.5151899304542097e-05,5.000257926649748e-06,3.250025087409009e-06,3.1763517723960016e-06,0.008999737277970543,0.005592861483458038,7,7
110,local,0,0,1.4847757704390277e-05,4.9864853853339184e-06,3.2490895129273787e-06,3.1760506810643462e-06,0.008923287879235721,0.005587368792417917,7,7
111,local,0,0,1.4551956900005843e-05,4.972758167648338e-06,3.2481684072077043e-06,3.1757459935765607e-06,0.008848256762531766,0.005581888467970108,7,7
112,local,0,0,1.4264186370925295e-05,4.959076076632232e-06,3.2472616934373207e-06,3.1754389290630673e-06,0.00877460391476958,0.005576420462405718,7,7
113,local,0,0,1.3984150170751927e-05,4.945438910970942e-06,3.246369277260233e-06,3.175130374647232e-06,0.008702290829732291,0.0055709647301415526,7,7
114,local,0,0,1.3711566101206295e-05,4.931846478091818e-06,3.2454910488469324e-06,3.174820977442297e-06,0.008631280437488446,0.005565521227146389,7,7
115,local,0,1,1.344616493459178e-05,1.2869983457922345e-06,3.244626884736686e-06,3.0654862001791145e-06,0.008561537037737535,0.003781417023195723,7,7
116,local,0,0,1.318768970394118e-05,1.2833459391905976e-06,3.2437766495572453e-06,3.0830935002110983e-06,0.008493026236838591,0.0037790009311786227,7,7
117,local,0,0,1.2935895040308284e-05,1.2797590321047768e-06,3.242940197516881e-06,3.08239462628425e-06,0.008425714888284279,0.003776884084995954,7,7
118,local,0,0,1.269054652389072e-05,1.2761814425248777e-06,3.242117373834236e-06,3.0833581248097725e-06,0.00835957103640796,0.0037747391434439373,7,7
119,local,0,0,1.2451420114512905e-05,1.272611460919696e-06,3.2413080159502394e-06,3.0835898705729974e-06,0.008294563863112787,0.0037726075988794537,7,7
120,local,0,0,1.2218301586330488e-05,1.269048931173829e-06,3.2405119546926604e-06,3.0836980202659495e-06,0.008230663637442999,0.0037704802493233533,7,7
121,local,0,0,1.1990986016603177e-05,1.2654938057851598e-06,3.23972901528979e-06,3.0837118443718106e-06,0.00816784166781714,0.003768357048760362,7,7
122,local,0,0,1.1769277292598468e-05,1.2619460609389641e-06,3.2389590183022726e-06,3.0836827412043782e-06,0.00810607025676348,0.0037662373587681996,7,7
123,local,0,0,1.155298766584972e-05,1.2584056745623601e-06,3.238201780454274e-06,3.083629896568287e-06,0.008045322658003673,0.0037641209721812185,7,7
124,local,0,0,1.1341937316783733e-05,1.254872623771989e-06,3.237457115390892e-06,3.0835637494762554e-06,0.007985573035748227,0.003762007774823852,7,7
125,local,0,0,1.1135953953379299e-05,1.2513468908339158e-06,3.2367248343584037e-06,3.083489630794413e-06,0.007926796426066009,0.0037598977106471166,7,7
126,local,0,0,1.0934872428390912e-05,1.2478284501994195e-06,3.236004746819876e-06,3.0834105054042065e-06,0.007868968700211039,0.0037577907483583523,7,7
127,local,0,0,1.0738534374508383e-05,1.2443172891598013e-06,3.2352966609915257e-06,3.0833281077655274e-06,0.007812066529787043,0.003755686868746991,7,7
128,local,0,0,1.0546787902082696e-05,1.2408133825179995e-06,3.234600384359491e-06,3.083243514206941e-06,0.007756067353645573,0.003753586058441498,7,7
129,local,0,0,1.0359487237269832e-05,1.2373167082870087e-06,3.233915724099429e-06,3.0831574257570895e-06,0.007700949346421449,0.003751488307037921,7,7
130,local,0,0,1.0176492454810946e-05,1.2338272490176687e-06,3.233242487488412e-06,3.0830703168591096e-06,0.007646691388602386,0.0037493936057131656,7,7
131,local,0,0,9.99766918334501e-06,1.2303449868117443e-06,3.2325804822523225e-06,3.0829825176057103e-06,0.007593273038056294,0.0037473019465390552,7,7
132,local,0,0,9.822888344825786e-06,1.2268698994919426e-06,3.2319295168795622e-06,3.082894262030384e-06,0.007540674502927526,0.0037452133221270592,7,7
133,local,0,0,9.652025897151426e-06,1.2234019672683348e-06,3.2312894009088955e-06,3.0828057181263724e-06,0.007488876615828775,0.003743127725434498,7,7
134,local,0,0,9.484962600846227e-06,1.2199411727921037e-06,3.2306599451700204e-06,3.0827170074217933e-06,0.007437860809254458,0.0037410451496523722,7,7
135,local,0,0,9.321583803685515e-06,1.2164874902810342e-06,3.2300409620107295e-06,3.0826282182501835e-06,0.007387609092152413,0.0037389655881366526,7,7
136,local,0,1,9.161779205771644e-06,2.036641642080654e-07,3.229432265481056e-06,3.051603228900996e-06,0.007338104027587436,0.003050714058776288,7,7
137,local,0,0,9.005442685711992e-06,nan,3.2288336715101037e-06,nan,0.007289328711436966,nan,7,nan
138,local,0,0,8.852472096190007e-06,nan,3.2282449980568603e-06,nan,0.007241266752068447,nan,7,nan
139,local,0,0,8.702769085992e-06,nan,3.2276660652292233e-06,nan,0.007193902250941069,nan,7,nan
140,local,0,0,8.556238926816319e-06,nan,3.2270966954012488e-06,nan,0.007147219784084612,nan,7,nan
141,local,0,0,8.412790361695457e-06,nan,3.22653671330713e-06,nan,0.007101204384409578,nan,7,nan
142,local,0,0,8.272335442801518e-06,nan,3.2259859461157493e-06,nan,0.007055841524807349,nan,7,nan
143,local,0,0,8.134789391597237e-06,nan,3.2254442235092113e-06,nan,0.007011117101995311,nan,7,nan
144,local,0,0,8.000070467128765e-06,nan,3.2249113777227524e-06,nan,0.006967017421072137,nan,7,nan
145,local,0,0,7.8680998122318e-06,nan,3.2243872436005286e-06,nan,0.006923529180746385,nan,7,nan
146,local,0,0,7.73880136171121e-06,nan,3.2238716586239834e-06,nan,0.006880639459202023,nan,7,nan
147,local,0,0,7.612101693084149e-06,nan,3.2233644629392045e-06,nan,0.00683833570057469,nan,7,nan
148,local,0,0,7.487929949873789e-06,nan,3.2228654993711423e-06,nan,0.00679660570199843,nan,7,nan
149,local,0,0,7.366217691350207e-06,nan,3.222374613442511e-06,nan,0.006755437601208613,nan,7,nan
150,local,0,0,7.246898830597028e-06,nan,3.221891653369678e-06,nan,0.006714819864656734,nan,7,nan
151,local,0,0,7.129909519195627e-06,nan,3.2214164700630866e-06,nan,0.006674741276129299,nan,7,nan
152,local,0,0,7.015188058257096e-06,nan,3.2209489171234553e-06,nan,0.006635190925833375,nan,7,nan
153,local,0,0,6.902674812481602e-06,nan,3.220488850823304e-06,nan,0.006596158199933135,nan,7,nan
154,local,0,0,6.792312122912335e-06,nan,3.220036130105469e-06,nan,0.006557632770513063,nan,7,nan
155,local,0,0,6.6840442368873846e-06,nan,3.2195906165471756e-06,nan,0.006519604585948364,nan,7,nan
156,local,0,0,6.577817217079254e-06,nan,3.2191521743490157e-06,nan,0.006482063861665452,nan,7,nan
157,local,0,0,6.473578893441938e-06,nan,3.218720670309082e-06,nan,0.0064450010712690155,nan,7,nan
158,local,0,0,6.371278764006088e-06,nan,3.2182959737910435e-06,nan,0.006408406938025518,nan,7,nan
159,local,0,0,6.270867957660499e-06,nan,3.217877956699352e-06,nan,0.006372272426679715,nan,7,nan
160,local,0,0,6.172299154488079e-06,nan,3.2174664934430884e-06,nan,0.006336588735594107,nan,7,nan
161,local,0,0,6.07552652509305e-06,nan,3.2170614609077775e-06,nan,0.006301347289194936,nan,7,nan
162,local,0,0,5.980505689823024e-06,nan,3.2166627384202742e-06,nan,0.0062665397307088795,nan,7,nan
163,local,0,0,5.887193647316705e-06,nan,3.216270207708173e-06,nan,0.006232157915181196,nan,7,nan
164,local,0,0,5.795548727637991e-06,nan,3.2158837528681456e-06,nan,0.0061981939027598125,nan,7,nan
165,local,0,0,5.705530551471992e-06,nan,3.21550326032981e-06,nan,0.0061646399522337116,nan,7,nan
166,local,0,0,5.617099963947717e-06,nan,3.2151286188129155e-06,nan,0.006131488514816297,nan,7,nan
167,local,0,0,5.530219002121163e-06,nan,3.214759719292652e-06,nan,0.006098732228161161,nan,7,nan
168,local,0,0,5.444850860491481e-06,nan,3.2143964549597994e-06,nan,0.006066363910600079,nan,7,nan
169,local,0,0,5.360959818551812e-06,nan,3.2140387211809443e-06,nan,0.00603437655559604,nan,7,nan
170,local,0,0,5.278511235692891e-06,nan,3.2136864154598836e-06,nan,0.006002763326398818,nan,7,nan
171,local,0,0,5.197471489031413e-06,nan,3.213339437400111e-06,nan,0.00597151755089594,nan,7,nan
172,local,0,0,5.117807949403842e-06,nan,3.2129976886649358e-06,nan,0.005940632716652091,nan,7,nan
173,local,0,0,5.0394889410994326e-06,nan,3.2126610729300286e-06,nan,0.005910102466125586,nan,7,nan
174,local,0,0,4.962483702386062e-06,nan,3.2123294958639873e-06,nan,0.005879920592058761,nan,7,nan
175,local,0,0,4.8867623692074525e-06,nan,3.2120028650650996e-06,nan,0.0058500810330303615,nan,7,nan
176,local,0,0,4.812295925436842e-06,nan,3.211681090046473e-06,nan,0.005820577869167961,nan,7,nan
177,local,0,0,4.739056188099347e-06,nan,3.211364082179709e-06,nan,0.005791405318008987,nan,7,nan
178,local,0,0,4.667015781896269e-06,nan,3.211051754668059e-06,nan,0.005762557730509485,nan,7,nan
179,local,0,0,4.596148081874472e-06,nan,3.2107440225044486e-06,nan,0.005734029587190085,nan,7,nan
180,local,0,0,4.526427227799829e-06,nan,3.2104408024377574e-06,nan,0.005705815494415359,nan,7,nan
181,local,0,0,4.4578280691504415e-06,nan,3.2101420129304737e-06,nan,0.005677910180802261,nan,7,nan
182,local,0,0,4.3903261546846905e-06,nan,3.209847574130163e-06,nan,0.005650308493749993,nan,7,nan
183,local,0,0,4.323897707835581e-06,nan,3.209557407830314e-06,nan,0.0056230053960894585,nan,7,nan
184,local,0,0,4.2585196026394e-06,nan,3.2092714374392242e-06,nan,0.005595995962845224,nan,7,nan
185,local,0,0,4.194169334183373e-06,nan,3.208989587939948e-06,nan,0.005569275378106483,nan,7,nan
186,local,0,0,4.130825019096753e-06,nan,3.208711785853702e-06,nan,0.005542838932001957,nan,7,nan
187,local,0,0,4.068465351866925e-06,nan,3.208437959222501e-06,nan,0.005516682017777256,nan,7,nan
188,local,0,0,4.007069603878421e-06,nan,3.208168037563572e-06,nan,0.005490800128966904,nan,7,nan
189,local,0,0,3.9466175849811884e-06,nan,3.2079019518383985e-06,nan,0.0054651888566602845,nan,7,nan
190,local,0,0,3.887089655571765e-06,nan,3.2076396344244427e-06,nan,0.0054398438868559565,nan,7,nan
191,local,0,0,3.828466681001902e-06,nan,3.2073810190822383e-06,nan,0.0054147609979038995,nan,7,nan
192,local,0,0,3.770730027254376e-06,nan,3.2071260409273137e-06,nan,0.005389936058029153,nan,7,nan
193,local,0,0,3.7138615497310736e-06,nan,3.2068746364024788e-06,nan,0.005365365022934231,nan,7,nan
194,local,0,0,3.6578435717926955e-06,nan,3.2066267432393775e-06,nan,0.005341043933480502,nan,7,nan
195,local,0,0,3.6026588651834487e-06,nan,3.2063823004436116e-06,nan,0.005316968913441412,nan,7,nan
196,local,0,0,3.5482906467934498e-06,nan,3.206141248253091e-06,nan,0.0052931361673276495,nan,7,nan
197,local,0,0,3.494722559580907e-06,nan,3.205903528125189e-06,nan,0.005269541978279821,nan,7,nan
198,local,0,0,3.441938662488414e-06,nan,3.205669082695355e-06,nan,0.005246182706028763,nan,7,nan
199,local,0,0,3.389923405809984e-06,nan,3.2054378557602363e-06,nan,0.00522305478491761,nan,7,nan
200,local,0,0,3.33866164778707e-06,nan,3.205209792251782e-06,nan,0.00520015472198594,nan,7,nan


==> figures/exp-no-mismatch.csv <==
iteration,polyak_marker,mean_gd_kl,mean_gd_polyak_kl,mean_gd_bias,mean_gd_polyak_bias,mean_gd_dispersion,mean_gd_polyak_dispersion,mean_gd_mismatch,mean_gd_polyak_mismatch,mean_gd_params,mean_gd_polyak_params
0,0,0.0777580627226462,0.0777580627226462,0.1030589502512961,0.1030589502512961,0.5791102858471484,0.5791102858471484,1e-12,1e-12,0.6821692360984445,0.6821692360984445
1,0,0.0613703577375774,0.0613703577375774,0.0751112605804336,0.0751112605804336,0.5509179945220123,0.5509179945220123,1e-12,1e-12,0.6260292551024459,0.6260292551024459
2,0,0.0490781745873834,0.0490781745873834,0.0547654612114119,0.0547654612114119,0.5252084097944447,0.5252084097944447,1e-12,1e-12,0.5799738710058566,0.5799738710058566
3,0,0.0397971942737526,0.0397971942737526,0.0399458574622477,0.0399458574622477,0.5016915293949893,0.5016915293949893,1e-12,1e-12,0.541637386857237,0.541637386857237
4,0,0.0327386015368268,0.0327386015368268,0.0291468822638111,0.0291468822638111,0.480119558105283,0.480119558105283,1e-12,1e-12,0.5092664403690941,0.5092664403690941
5,0,0.0273266718805873,0.0273266718805873,0.0212750468768524,0.0212750468768524,0.4602787475797028,0.4602787475797028,1e-12,1e-12,0.48155379445655516,0.48155379445655516
6,0,0.0231399251280731,0.0231399251280731,0.0155353234280277,0.0155353234280277,0.4419834929573064,0.4419834929573064,1e-12,1e-12,0.4575188163853341,0.4575188163853341
7,0,0.0198689078970554,0.0198689078970554,0.0113492163699032,0.0113492163699032,0.4250718655663751,0.4250718655663751,1e-12,1e-12,0.4364210819362783,0.4364210819362783
8,0,0.0172857726597501,0.0172857726597501,0.0082955301784641,0.0082955301784641,0.4094020944173141,0.4094020944173141,1e-12,1e-12,0.4176976245957782,0.4176976245957782
9,0,0.0152222728656885,0.0152222728656885,0.0060674554079458,0.0060674554079458,0.3948497067536782,0.3948497067536782,1e-12,1e-12,0.400917162161624,0.400917162161624
10,0,0.0135537940172062,0.0135537940172062,0.0044414259551276,0.0044414259551276,0.3813051517459633,0.3813051517459633,1e-12,1e-12,0.3857465777010909,0.3857465777010909
11,0,0.0121877334489348,0.0121877334489348,0.0032544899972093,0.0032544899972093,0.3686717961793481,0.3686717961793481,1e-12,1e-12,0.3719262861765574,0.3719262861765574
12,0,0.0110550250981685,0.0110550250981685,0.0023878513726279,0.0023878513726279,0.3568642179503773,0.3568642179503773,1e-12,1e-12,0.35925206932300524,0.35925206932300524
13,0,0.0101039457812638,0.0101039457812638,0.0017548902561121,0.0017548902561121,0.3458067447045426,0.3458067447045426,1e-12,1e-12,0.3475616349606547,0.3475616349606547
14,0,0.0092955807305139,0.0092955807305139,0.0012924394092597,0.0012924394092597,0.3354321979654018,0.3354321979654018,1e-12,1e-12,0.3367246373746615,0.3367246373746615
15,0,0.0086004983406098,0.0086004983406098,0.0009544287420742,0.0009544287420742,0.3256808114436674,0.3256808114436674,1e-12,1e-12,0.3266352401857416,0.3266352401857416
16,0,0.0079963076656507,0.0079963076656507,0.0007072538900485,0.0007072538900485,0.3164992979344698,0.3164992979344698,1e-12,1e-12,0.3172065518245183,0.3172065518245183
17,0,0.0074658613089799,0.0074658613089799,0.0005264004125169,0.0005264004125169,0.3078400434159067,0.3078400434159067,1e-12,1e-12,0.3083664438284236,0.3083664438284236
18,0,0.0069959308096014,0.0069959308096014,0.0003939828076411,0.0003939828076411,0.299660410239991,0.299660410239991,1e-12,1e-12,0.3000543930476321,0.3000543930476321
19,0,0.0065762283918973,0.0065762283918973,0.0002969502190617,0.0002969502190617,0.2919221339740456,0.2919221339740456,1e-12,1e-12,0.29221908419310727,0.29221908419310727
20,0,0.0061986829421605,0.0061986829421605,0.0002257781025161,0.0002257781025161,0.2845908006804141,0.2845908006804141,1e-12,1e-12,0.2848165787829302,0.2848165787829302
21,1,0.0058569028327094,0.002343169833927,0.0001735141652474,0.0004698393103712,0.2776353933158332,0.1757804290299213,1e-12,1e-12,0.2778089074810806,0.1762502683402925
22,0,0.0055457762679721,0.0022164656259755,0.0001350826031773,0.0003451084567528,0.2710278975520578,0.1732952663633563,1e-12,1e-12,0.2711629801552351,0.1736403748201091
23,0,0.0052611730066205,0.0021097551355193,0.0001067766758825,0.0002548169596191,0.2647429587099336,0.1708829798416795,1e-12,1e-12,0.2648497353858161,0.1711377968012986
24,0,0.0049997209449633,0.0020181953039763,8.588861633230271e-05,0.000189506276911,0.2587575826931066,0.1685405079154079,1e-12,1e-12,0.2588434713094389,0.1687300141923189
25,0,0.0047586380906866,0.0019382310898539,7.043968912429208e-05,0.0001423081372189,0.253050874831877,0.1662649255451354,1e-12,1e-12,0.2531213145210013,0.1664072336823543
26,0,0.0045356056121107,0.0018672462052252,5.898328295884678e-05,0.0001082362896166,0.2476038114252606,0.1640534451670928,1e-12,1e-12,0.24766279470821945,0.1641616814567094
27,0,0.0043286714252538,0.001803308997445,5.046126609762229e-05,8.367174295968553e-05,0.2423990395200917,0.1619034148122899,1e-12,1e-12,0.24244950078618932,0.16198708655524957
28,0,0.0041361765503729,0.0017449875225418,4.409918741945358e-05,6.598865815286763e-05,0.2374207011074641,0.1598123143635076,1e-12,1e-12,0.23746480029488357,0.15987830302166045
29,0,0.0039566985018418,0.001691214940451,3.932980946799158e-05,5.328248251843432e-05,0.2326542784643351,0.1577777506473022,1e-12,1e-12,0.2326936082738031,0.15783103312982064
30,0,0.0037890074680666,0.001641191511543,3.573730645017326e-05,4.417240222618415e-05,0.2280864578351316,0.1557974518507081,1e-12,1e-12,0.22812219514158177,0.15584162425293427
31,0,0.0036320321357815,0.0015943132172451,3.301653586289483e-05,3.765781261251399e-05,0.2237050090463678,0.1538692616029934,1e-12,1e-12,0.22373802558223072,0.15390691941560591
32,0,0.0034848328212267,0.00155011974937,3.094330607284631e-05,3.30140488831439e-05,0.2194986789867308,0.1519911329557721,1e-12,1e-12,0.21952962229280365,0.15202414700465525
33,0,0.003346580166499,0.0015082565916905,2.935266596756189e-05,2.9716649335004177e-05,0.2154570971745134,0.1501611224183879,1e-12,1e-12,0.21548644984048096,0.1501908390677229
34,0,0.0032165380992512,0.0014684473563637,2.8123047722527137e-05,2.7386352858370468e-05,0.2115706918811439,0.1483773841512463,1e-12,1e-12,0.21159881492886645,0.14840477050410467
35,0,0.0030940500793729,0.0014304735841981,2.7164680719747425e-05,2.574916234176126e-05,0.2078306154902678,0.1466381643815111,1e-12,1e-12,0.20785778017098755,0.14666391354385286
36,0,0.0029785278973553,0.001394159978743,2.64111227207032e-05,2.460735399035981e-05,0.2042286779518228,0.1449417960787953,1e-12,1e-12,0.2042550890745435,0.14496640343278563
37,0,0.0028694424682905,0.0013593635975024,2.5813066574221496e-05,2.3818438195624325e-05,0.2007572873444344,0.1432866939099249,1e-12,1e-12,0.20078310041100864,0.14331051234812053
38,0,0.0027663161988362,0.0013259659260719,2.533380840804865e-05,2.327989585453032e-05,0.1974093966911869,0.1416713494791757,1e-12,1e-12,0.19743473049959495,0.14169462937503022
39,0,0.00266871660416,0.0012938670535893,2.4945929294128336e-05,2.2918108833825205e-05,0.1941784562867166,0.1400943268518849,1e-12,1e-12,0.19420340221601073,0.1401172449607187
40,0,0.0025762509265841,0.0012629813808126,2.462886347881585e-05,2.2680335611572543e-05,0.1910583708904542,0.1385542583537978,1e-12,1e-12,0.191082999753933,0.13857693868940937
41,0,0.0024885615638385,0.0012332344468762,2.436711459829062e-05,2.2528897359265832e-05,0.1880434612241024,0.1370498406350548,1e-12,1e-12,0.1880678283387007,0.13707236953241406
42,1,0.002405322157318,0.0004052974637224,2.4148945729180346e-05,4.912392516833816e-05,0.1851284292830936,0.0820641281476555,1e-12,1e-12,0.18515257822882278,0.08211325207282384
43,0,0.0023262342228687,0.0003971173062917,2.396541612542925e-05,4.240063522792776e-05,0.1823083270335435,0.0815769332782659,1e-12,1e-12,0.18233229244966892,0.08161933391349382
44,0,0.0022510242313237,0.0003898599495474,2.3809671782815647e-05,3.743953464292941e-05,0.1795785281195431,0.0810958191122631,1e-12,1e-12,0.17960233779132592,0.08113325864690603
45,0,0.0021794410647408,0.0003832965315422,2.36764219926653e-05,3.376892853108993e-05,0.176934702251757,0.0806206758028887,1e-12,1e-12,0.17695837867374967,0.08065444473141979
46,0,0.0021112537889299,0.0003772604331353,2.3561552305431448e-05,3.104488451878156e-05,0.174372791988239,0.0801513947885,1e-12,1e-12,0.17439635354054442,0.08018243967301879
47,0,0.0020462496940998,0.0003716302037748,2.346183765225761e-05,2.9016404057522424e-05,0.1718889916530422,0.0796878691563003,1e-12,1e-12,0.17191245349069445,0.07971688556035782
48,0,0.0019842325643068,0.0003663171751894,2.337472910258845e-05,2.7500120795659117e-05,0.1694797281683232,0.0792299938835428,1e-12,1e-12,0.1695031028974258,0.07925749400433847
49,0,0.0019250211433749,0.0003612564758189,2.329819484156881e-05,2.6361915286581817e-05,0.1671416436018665,0.0787776659908447,1e-12,1e-12,0.16716494179670807,0.07880402790613128
50,0,0.001868447770409,0.0003564005121876,2.323060114167379e-05,2.5503551395022052e-05,0.1648715792548248,0.0783307846326478,1e-12,1e-12,0.16489480985596647,0.07835628818404282
51,0,0.0018143571625211,0.0003517142398338,2.317062289632937e-05,2.4852959343232792e-05,0.1626665611344485,0.0778892511429198,1e-12,1e-12,0.16268973175734483,0.07791410410226303
52,0,0.0017626053258879,0.0003471717323949,2.311717605689257e-05,2.4357167352758405e-05,0.1605237866740526,0.0774529690491609,1e-12,1e-12,0.16054690385010947,0.07747732621651365
53,0,0.0017130585791897,0.0003427536923889,2.306936634315237e-05,2.3977157413504172e-05,0.1584406125777895,0.0770218440641439,1e-12,1e-12,0.15846368194413266,0.07704582122155741
54,0,0.0016655926758004,0.0003384456451103,2.3026450082890265e-05,2.3684119238312067e-05,0.1564145436812423,0.0765957840621889,1e-12,1e-12,0.1564375701313252,0.07661946818142722
55,0,0.0016200920130837,0.0003342366280459,2.2987804123986604e-05,2.345672053439128e-05,0.1544432227306706,0.0761746990448641,1e-12,1e-12,0.1544662105347946,0.07619815576539848
56,0,0.0015764489187775,0.0003301182397694,2.295290256050753e-05,2.3279116285316417e-05,0.1525244209941572,0.075758501099635,1e-12,1e-12,0.15254737389671771,0.07578178021592032
57,0,0.0015345630057396,0.0003260839495851,2.292129859977798e-05,2.31394956307988e-05,0.150656029627081,0.0753471043539824,1e-12,1e-12,0.15067895092568076,0.0753702438496132
58,0,0.0014943405875541,0.0003221285963383,2.289261032798567e-05,2.3029020021288937e-05,0.1488360517224553,0.0749404249267955,1e-12,1e-12,0.14885894433278327,0.07496345394681679
59,0,0.0014556941483756,0.0003182480244497,2.2866509448619403e-05,2.294104631833272e-05,0.1470625949838448,0.074538380878323,1e-12,1e-12,0.14708546149329343,0.07456132192464134
60,0,0.0014185418612747,0.0003144388195129,2.2842712301730944e-05,2.2870557549758755e-05,0.1453338649649343,0.0741408921595914,1e-12,1e-12,0.14535670767723605,0.07416376271714116
61,0,0.001382807150002,0.0003106981161008,2.2820972644566483e-05,2.2813745115951693e-05,0.14364815882546,0.0737478805619289,1e-12,1e-12,0.14367097979810456,0.07377069430704485
62,0,0.0013484182897309,0.0003070234579941,2.280107580192759e-05,2.276770155982274e-05,0.142003859558232,0.0733592696670362,1e-12,1e-12,0.14202666063403394,0.07338203736859601
63,1,0.0013153080428056,9.644504453103874e-05,2.278283388953405e-05,2.517621723572128e-05,0.1403994306464333,0.0446724347416413,1e-12,1e-12,0.14042221348032283,0.044697610958877025
64,0,0.0012834133260595,9.507510063025008e-05,2.2766081884324278e-05,2.4178827406542733e-05,0.1388334111143559,0.0445401165391352,1e-12,1e-12,0.13885617719624022,0.044564295366541745
65,0,0.0012526749065463,9.389260862682304e-05,2.2750674368451435e-05,2.3497976794520776e-05,0.1373044109382847,0.0444086337417946,1e-12,1e-12,0.13732716161265313,0.04443213171858912
66,0,0.001223037122964,9.284766268772836e-05,2.273648281335025e-05,2.30402871456694e-05,0.1358111067874042,0.0442779792796512,1e-12,1e-12,0.13583384327021755,0.04430101956679687
67,0,0.0011944476303193,9.190409332146356e-05,2.272339330008233e-05,2.2739022704488148e-05,0.1343522380674419,0.0441481459455487,1e-12,1e-12,0.134374961460742,0.044170884968253186
68,0,0.0011668571656294,9.103568081425596e-05,2.2711304594861523e-05,2.2546613011444747e-05,0.1329266032422988,0.044019126458656,1e-12,1e-12,0.13294931454689365,0.044041673071667446
69,0,0.0011402193326844,9.02234125518679e-05,2.2700126515751295e-05,2.242925647074814e-05,0.1315330564111985,0.0438909135101045,1e-12,1e-12,0.13155575653771426,0.04391334276657524
70,0,0.0011144904041616,8.945349641677226e-05,2.268977853979289e-05,2.2363028210765662e-05,0.1301705041209291,0.0437634997956883,1e-12,1e-12,0.13019319389946887,0.04378586282389906
71,0,0.0010896291394661,8.871592187174418e-05,2.268018860998139e-05,2.2331075097837552e-05,0.1288379023945936,0.0436368780392011,1e-12,1e-12,0.1288605825832036,0.043659209114298936
72,0,0.0010655966169061,8.800341772727515e-05,2.267129210926751e-05,2.2321596116537363e-05,0.1275342539599387,0.0435110410089955,1e-12,1e-12,0.12755692525204795,0.043533362605112036
73,0,0.0010423560789337,8.731069722142886e-05,2.266303097510785e-05,2.232638983055141e-05,0.1262586056618245,0.043385981529639,1e-12,1e-12,0.12628126869279963,0.043408307919469556
74,0,0.0010198727892887,8.663391123560135e-05,2.2655352932740805e-05,2.233981107538328e-05,0.125010046044744,0.0432616924900209,1e-12,1e-12,0.12503270139767675,0.04328403230109629
75,0,0.0009981139010144,8.597025223359944e-05,2.264821082929929e-05,2.235802277233296e-05,0.123787703092517,0.0431381668488913,1e-12,1e-12,0.1238103513033463,0.043160524871663636
76,0,0.000977048334421,8.531766740086891e-05,2.2641562053978204e-05,2.237846040103998e-05,0.1225907421133838,0.0430153976385448,1e-12,1e-12,0.12261338367543778,0.04303777609894584
77,0,0.0009566466641385,8.467465085296908e-05,2.2635368031788265e-05,2.239944956344737e-05,0.1214183637597162,0.0428933779671619,1e-12,1e-12,0.12144099912774799,0.04291577741672535
78,0,0.0009368810144935,8.404009313955709e-05,2.2629593780628293e-05,2.2419933631812808e-05,0.1202698021724699,0.0427721010201812,1e-12,1e-12,0.12029243176625053,0.04279452095381301
79,0,0.0009177249625284,8.341317222295734e-05,2.262420752282608e-05,2.243928044788049e-05,0.1191443232413158,0.0426515600609752,1e-12,1e-12,0.11916694744883863,0.04267399934142308
80,0,0.0008991534480204,8.279327452069003e-05,2.261918034386421e-05,2.245714569618028e-05,0.1180412229721356,0.042531748431021,1e-12,1e-12,0.11806384215247946,0.04255420557671718
81,0,0.0008811426899312,8.217993769812305e-05,2.261448589190248e-05,2.2473376829274022e-05,0.1169598259542365,0.0424126595497135,1e-12,1e-12,0.1169824404401284,0.04243513292654277
82,0,0.0008636701087808,8.157280924829778e-05,2.2610100112784543e-05,2.248794594071371e-05,0.1158994839202595,0.0422942869139192,1e-12,1e-12,0.11592209402037229,0.042316774859859914
83,0,0.0008467142544457,8.09716164672265e-05,2.2606001015924453e-05,2.250090324300909e-05,0.114859574392312,0.042176624097349,1e-12,1e-12,0.11488218039332791,0.04219912500059201
84,1,0.0008302547389777,2.281997009786939e-05,2.260216846711039e-05,2.711618123351994e-05,0.1138394994083672,0.027942562428653,1e-12,1e-12,0.11386210157683431,0.027969678609886518
85,0,0.0008142721740393,2.228021829225052e-05,2.2598584004850948e-05,2.6090624685561328e-05,0.1128386843234352,0.0278955752699491,1e-12,1e-12,0.11286128290744006,0.02792166589463466
86,0,0.0007987481125904,2.1847153422131945e-05,2.259523067730505e-05,2.5315649404537467e-05,0.1118565766804404,0.0278487674110621,1e-12,1e-12,0.11187917191111771,0.02787408306046664
87,0,0.0007836649945027,2.149153426351301e-05,2.259209289728692e-05,2.4726884316036827e-05,0.1108926451461223,0.0278021381562684,1e-12,1e-12,0.1109152372390196,0.027826865040584438
88,0,0.0007690060958198,2.119219598229855e-05,2.2589156313107986e-05,2.4277022067650822e-05,0.1099463785076367,0.0277556867264449,1e-12,1e-12,0.1099689676639498,0.02777996374851255
89,0,0.0007547554813502,2.093381901079034e-05,2.258640769339198e-05,2.3931211626373972e-05,0.1090172847258576,0.0277094122848696,1e-12,1e-12,0.109039871133551,0.027733343496495973
90,0,0.00074089796039,2.0705314263409755e-05,2.2583834824149277e-05,2.366370791040766e-05,0.1081048900416781,0.0276633139557571,1e-12,1e-12,0.10812747387650225,0.027686977663667508
91,0,0.0007274190452999,2.0498654455924352e-05,2.2581426416700564e-05,2.345543353261712e-05,0.1072087381318814,0.0276173908375565,1e-12,1e-12,0.10723131955829811,0.027640846271089117
92,0,0.0007143049127572,2.0308028272128053e-05,2.257917202517632e-05,2.3292202672404805e-05,0.1063283893114056,0.0275716420124743,1e-12,1e-12,0.10635096848343079,0.027594934215146704
93,0,0.0007015423674761,2.012922820990636e-05,2.257706197245537e-05,2.3163425856402e-05,0.1054634197790548,0.0275260665532791,1e-12,1e-12,0.10548599684102725,0.027549229979135503
94,0,0.000689118808214,1.995920751301076e-05,2.2575087283645335e-05,2.3061164239677544e-05,0.1046134209039219,0.0274806635281488,1e-12,1e-12,0.10463599599120554,0.02750372469238848
95,0,0.0006770221959163,1.979575952779705e-05,2.2573239626166605e-05,2.297943806716418e-05,0.1037779985499808,0.0274354320041125,1e-12,1e-12,0.10380057178960696,0.027458411442179666
96,0,0.0006652410238206,1.963728562824729e-05,2.2571511255770945e-05,2.2913720145341684e-05,0.1029567724364911,0.0273903710494815,1e-12,1e-12,0.10297934394774687,0.02741328476962684
97,0,0.0006537642894242,1.9482627259076814e-05,2.256989496780261e-05,2.2860564107410728e-05,0.1021493755320152,0.0273454797355559,1e-12,1e-12,0.102171945426983,0.02736834029966331
98,0,0.0006425814681305,1.933094436826686e-05,2.25683840531524e-05,2.2817330995521053e-05,0.1013554534800076,0.027300757137813,1e-12,1e-12,0.10137802186406075,0.02732357446880852
99,0,0.0006316824885171,1.9181627439079227e-05,2.2566972258357493e-05,2.2781987647711523e-05,0.1005746640540728,0.0272562023367245,1e-12,1e-12,0.10059723102633115,0.027278984324372212
100,0,0.0006210577090672,1.9034233810347227e-05,2.2565653749459507e-05,2.2752957605380715e-05,0.0998066766411193,0.0272118144183099,1e-12,1e-12,0.09982924229486875,0.027234567375915283
101,0,0.0006106978962879,1.888844159659016e-05,2.256442307915857e-05,2.272901050268168e-05,0.0990511717507566,0.0271675924745026,1e-12,1e-12,0.09907373617383576,0.027190321485005282
102,0,0.0006005942041241,1.8744016333928844e-05,2.2563275156987792e-05,2.270917970779068e-05,0.0983078405493933,0.0271235356033817,1e-12,1e-12,0.09833040382455029,0.02714624478308949
103,0,0.0005907381545651,1.8600786844825683e-05,2.2562205222135223e-05,2.269270075274029e-05,0.0975763844175978,0.0270796429093115,1e-12,1e-12,0.09759894662281994,0.02710233561006424
104,0,0.0005811216193864,1.845862776363504e-05,2.2561208818677945e-05,2.2678965099763946e-05,0.0968565145293766,0.0270359135030151,1e-12,1e-12,0.09687907573819528,0.027058592468114866
105,1,0.0005717368029255,3.771846752357498e-06,2.2560281772988223e-05,2.2811997801390034e-05,0.0961479514521138,0.0217062364721015,1e-12,1e-12,0.09617051173388678,0.02172904846990289
106,0,0.0005625762258567,,2.255942017305672e-05,,0.0954504247659982,,1e-12,,0.09547298418617126,
107,0,0.0005536327098718,,2.2558620349601146e-05,,0.0947636727018376,,1e-12,,0.09478623132218719,
108,0,0.0005448993632225,,2.255787885873641e-05,,0.0940874417962335,,1e-12,,0.09410999967509225,
109,0,0.0005363695670659,,2.25571924660862e-05,,0.0934214865631501,,1e-12,,0.09344404375561619,
110,0,0.000528036962571,,2.2556558132189688e-05,,0.0927655691809775,,1e-12,,0.09278812573910969,
111,0,0.0005198954387196,,2.2555972999072863e-05,,0.0921194591942404,,1e-12,,0.09214201516723948,
112,0,0.0005119391207837,,2.25554343779021e-05,,0.0914829332291599,,1e-12,,0.0915054886635378,
113,0,0.0005041623594117,,2.2554939737604757e-05,,0.0908557747223217,,1e-12,,0.0908783296620593,
114,0,0.0004965597203035,,2.2554486694355283e-05,,0.090237773661752,,1e-12,,0.09026032814844635,
115,0,0.0004891259744392,,2.255407300188129e-05,,0.0896287263397437,,1e-12,,0.08965128041274557,
116,0,0.0004818560888101,,2.255369654249697e-05,,0.0890284351168136,,1e-12,,0.0890509888133561,
117,0,0.0004747452176517,,2.255335531880835e-05,,0.0884367081962119,,1e-12,,0.08845926155153071,
118,0,0.0004677886941169,,2.2553047446021527e-05,,0.087853359408435,,1e-12,,0.08787591245588103,
119,0,0.000460982022378,,2.255277114483577e-05,,0.0872782080052287,,1e-12,,0.08730076077637354,
120,0,0.000454320870152,,2.2552524734807187e-05,,0.0867110784625969,,1e-12,,0.08673363098733171,
121,0,0.0004478010615803,,2.255230662823984e-05,,0.0861518002923589,,1e-12,,0.08617435259898715,
122,0,0.0004414185704887,,2.2552115324455965e-05,,0.0856002078618259,,1e-12,,0.08562275997715035,
123,0,0.0004351695139659,,2.255194940450501e-05,,0.0850561402211906,,1e-12,,0.0850786921705951,
124,0,0.000429050146272,,2.2551807526212085e-05,,0.0845194409382472,,1e-12,,0.08454199274577341,
125,0,0.0004230568530529,,2.255168841957654e-05,,0.0839899579400817,,1e-12,,0.08401250962850128,
126,0,0.0004171861458251,,2.2551590882493116e-05,,0.0834675433613898,,1e-12,,0.08349009495227229,
127,0,0.0004114346567364,,2.255151377672728e-05,,0.0829520533991026,,1e-12,,0.08297460491287932,
128,0,0.0004057991335762,,2.255145602419605e-05,,0.0824433481730148,,1e-12,,0.082465899629039,
129,0,0.0004002764350331,,2.2551416603456307e-05,,0.0819412915921266,,1e-12,,0.08196384300873005,
130,0,0.0003948635261657,,2.255139454646022e-05,,0.0814457512264312,,1e-12,,0.08146830262097766,
131,0,0.000389557474099,,2.255138893548973e-05,,0.0809565981838858,,1e-12,,0.08097914957282129,
132,0,0.0003843554439153,,2.255139890029212e-05,,0.0804737069923267,,1e-12,,0.080496258391227,
133,0,0.0003792546947474,,2.2551423615413436e-05,,0.0799969554860962,,1e-12,,0.08001950690971162,
134,0,0.0003742525760381,,2.255146229768861e-05,,0.0795262246971628,,1e-12,,0.07954877615946049,
135,0,0.0003693465239868,,2.255151420388241e-05,,0.0790613987505298,,1e-12,,0.07908395026473368,
136,0,0.000364534058146,,2.2551578628483914e-05,,0.0786023647637337,,1e-12,,0.07862491634236218,
137,0,0.000359812778182,,2.2551654901639552e-05,,0.0781490127502493,,1e-12,,0.07817156440515094,
138,0,0.0003551803607812,,2.2551742387203112e-05,,0.0777012355266231,,1e-12,,0.0777237872690103,
139,0,0.0003506345566837,,2.2551840480909467e-05,,0.07725892862317,,1e-12,,0.07728148046365091,
140,0,0.0003461731878721,,2.255194860865371e-05,,0.076821990198072,,1e-12,,0.07684454214668066,
141,0,0.0003417941448556,,2.255206622488623e-05,,0.0763903209547312,,1e-12,,0.07641287302095608,
142,0,0.0003374953840988,,2.2552192811073423e-05,,0.0759638240622317,,1e-12,,0.07598637625504277,
143,0,0.0003332749255503,,2.2552327874288334e-05,,0.0755424050787759,,1e-12,,0.07556495740665019,
144,0,0.0003291308502841,,2.2552470945840265e-05,,0.0751259718779659,,1e-12,,0.07514852434891174,
145,0,0.0003250612982336,,2.255262158002588e-05,,0.074714434577806,,1e-12,,0.07473698719938603,
146,0,0.0003210644660389,,2.2552779352923583e-05,,0.0743077054723114,,1e-12,,0.07433025825166432,
147,0,0.0003171386049705,,2.255294386125684e-05,,0.073905698965611,,1e-12,,0.07392825190947226,
148,0,0.0003132820189464,,2.25531147213526e-05,,0.0735083315084385,,1e-12,,0.07353088462315985,
149,0,0.0003094930626436,,2.255329156810713e-05,,0.0731155215369118,,1e-12,,0.07313807482847991,
150,0,0.0003057701396637,,2.2553474054067108e-05,,0.0727271894135046,,1e-12,,0.07274974288755867,
151,0,0.0003021117008056,,2.255366184851805e-05,,0.0723432573701186,,1e-12,,0.07236581103196711,
152,0,0.0002985162423818,,2.255385463664073e-05,,0.0719636494531708,,1e-12,,0.07198620330780743,
153,0,0.0002949823046255,,2.2554052118712247e-05,,0.0715882914706112,,1e-12,,0.07161084552272991,
154,0,0.000291508470149,,2.2554254009362343e-05,,0.0712171109407934,,1e-12,,0.07123966519480276,
155,0,0.0002880933624688,,2.255446003684153e-05,,0.0708500370431222,,1e-12,,0.07087259150315904,
156,0,0.0002847356445934,,2.2554669942355983e-05,,0.0704870005704066,,1e-12,,0.07050955524034896,
157,0,0.0002814340176701,,2.2554883479424975e-05,,0.0701279338828497,,1e-12,,0.07015048876632912,
158,0,0.0002781872196696,,2.255510041328455e-05,,0.0697727708636098,,1e-12,,0.06979532596402309,
159,0,0.0002749940241498,,2.2555320520300256e-05,,0.0694214468758713,,1e-12,,0.0694440021963916,
160,0,0.0002718532390386,,2.255554358743901e-05,,0.0690738987213642,,1e-12,,0.06909645426495163,
161,0,0.0002687637054882,,2.25557694117393e-05,,0.0687300646002771,,1e-12,,0.06875262036968884,
162,0,0.0002657242967659,,2.255599779984373e-05,,0.0683898840725081,,1e-12,,0.06841244007030794,
163,0,0.0002627339171811,,2.2556228567522604e-05,,0.0680532980202018,,1e-12,,0.06807585424876932,
164,0,0.0002597915010667,,2.25564615392412e-05,,0.0677202486115234,,1e-12,,0.06774280507306264,
165,0,0.0002568960117884,,2.255669654774661e-05,,0.0673906792656219,,1e-12,,0.06741323596216964,
166,0,0.0002540464407954,,2.2556933433670604e-05,,0.0670645346187371,,1e-12,,0.06708709155217077,
167,0,0.0002512418067156,,2.2557172045161945e-05,,0.0667417604914069,,1e-12,,0.06676431766345206,
168,0,0.0002484811544696,,2.25574122375184e-05,,0.0664223038567335,,1e-12,,0.06644486126897102,
169,0,0.0002457635544282,,2.255765387286837e-05,,0.0661061128096689,,1e-12,,0.06612867046354176,
170,0,0.0002430881016036,,2.2557896819838807e-05,,0.0657931365372811,,1e-12,,0.06581569443410093,
171,0,0.0002404539148567,,2.2558140953250804e-05,,0.0654833252899649,,1e-12,,0.06550588343091815,
172,0,0.0002378601361545,,2.255838615384697e-05,,0.065176630353563,,1e-12,,0.06519918873971685,
173,0,0.0002353059298365,,2.2558632307989005e-05,,0.0648730040223622,,1e-12,,0.06489556265467018,
174,0,0.0002327904819138,,2.2558879307425595e-05,,0.064572399572935,,1e-12,,0.06459495845224242,
175,0,0.000230312999404,,2.2559127049027283e-05,,0.0642747712387937,,1e-12,,0.06429733036584273,
176,0,0.0002278727096642,,2.2559375434557983e-05,,0.0639800741858294,,1e-12,,0.06400263356126397,
177,0,0.00022546885979,,2.2559624370445373e-05,,0.0636882644885062,,1e-12,,0.06371082411287665,
178,0,0.0002231007159834,,2.2559873767576283e-05,,0.0633992991067845,,1e-12,,0.06342185898055208,
179,0,0.0002207675629889,,2.2560123541083465e-05,,0.0631131358637473,,1e-12,,0.06313569598728838,
180,0,0.0002184687035299,,2.2560373610157955e-05,,0.0628297334239037,,1e-12,,0.06285229379751386,
181,0,0.000216203457759,,2.256062389787264e-05,,0.0625490512721474,,1e-12,,0.06257161189604526,
182,0,0.0002139711627367,,2.2560874330984733e-05,,0.0622710496933453,,1e-12,,0.06229361056767629,
183,0,0.0002117711719338,,2.2561124839800413e-05,,0.0619956897525363,,1e-12,,0.0620182508773761,
184,0,0.0002096028547404,,2.256137535798379e-05,,0.0617229332757166,,1e-12,,0.06174549465107459,
185,0,0.0002074655959904,,2.2561625822429855e-05,,0.0614527428311935,,1e-12,,0.061475304457015933,
186,0,0.000205358795514,,2.256187617310907e-05,,0.0611850817114872,,1e-12,,0.06120764358766031,
187,0,0.0002032818676984,,2.256212635292945e-05,,0.060919913915762,,1e-12,,0.06094247604211493,
188,0,0.0002012342410571,,2.25623763076106e-05,,0.0606572041327678,,1e-12,,0.06067976650907542,
189,0,0.0001992153578334,,2.2562625985558777e-05,,0.0603969177242772,,1e-12,,0.06041948035026276,
190,0,0.0001972246735898,,2.256287533774026e-05,,0.0601390207089984,,1e-12,,0.06016158358433615,
191,0,0.0001952616568386,,2.2563124317574044e-05,,0.0598834797469505,,1e-12,,0.05990604287126807,
192,0,0.0001933257886662,,2.256337288082444e-05,,0.0596302621242841,,1e-12,,0.05965282549716493,
193,0,0.0001914165623757,,2.256362098549046e-05,,0.059379335738533,,1e-12,,0.059401899359518485,
194,0,0.0001895334831453,,2.2563868591716365e-05,,0.0591306690842834,,1e-12,,0.05915323295287512,
195,0,0.0001876760676885,,2.256411566169612e-05,,0.0588842312392452,,1e-12,,0.0589067953549069,
196,0,0.000185843843935,,2.2564362159567952e-05,,0.0586399918507141,,1e-12,,0.05866255621287367,
197,0,0.0001840363507195,,2.2564608051354767e-05,,0.0583979211224103,,1e-12,,0.05842048573046166,
198,0,0.0001822531374779,,2.2564853304856864e-05,,0.0581579898016825,,1e-12,,0.05818055465498736,
199,0,0.0001804937639502,,2.2565097889591823e-05,,0.0579201691670651,,1e-12,,0.05794273426495469,
200,0,0.0001787577999047,,2.2565341776710003e-05,,0.0576844310161768,,1e-12,,0.05770699635795351,


==> figures/histogram.csv <==
dimension,active_count,trial_count,frequency,teacher_count_marker,m,n_students,trials,steps,active_threshold
2,1,0,0.0,0,3,20,30,50,0.01
2,2,0,0.0,0,3,20,30,50,0.01
2,3,0,0.0,1,3,20,30,50,0.01
2,4,0,0.0,0,3,20,30,50,0.01
2,5,0,0.0,0,3,20,30,50,0.01
2,6,2,0.06666666666666667,0,3,20,30,50,0.01
2,7,2,0.06666666666666667,0,3,20,30,50,0.01
2,8,8,0.26666666666666666,0,3,20,30,50,0.01
2,9,8,0.26666666666666666,0,3,20,30,50,0.01
2,10,7,0.23333333333333334,0,3,20,30,50,0.01
2,11,0,0.0,0,3,20,30,50,0.01
2,12,2,0.06666666666666667,0,3,20,30,50,0.01
2,13,1,0.03333333333333333,0,3,20,30,50,0.01
2,14,0,0.0,0,3,20,30,50,0.01
2,15,0,0.0,0,3,20,30,50,0.01
2,16,0,0.0,0,3,20,30,50,0.01
2,17,0,0.0,0,3,20,30,50,0.01
2,18,0,0.0,0,3,20,30,50,0.01
2,19,0,0.0,0,3,20,30,50,0.01
2,20,0,0.0,0,3,20,30,50,0.01
5,1,0,0.0,0,3,20,30,50,0.01
5,2,0,0.0,0,3,20,30,50,0.01
5,3,2,0.06666666666666667,1,3,20,30,50,0.01
5,4,4,0.13333333333333333,0,3,20,30,50,0.01
5,5,5,0.16666666666666666,0,3,20,30,50,0.01
5,6,6,0.2,0,3,20,30,50,0.01
5,7,8,0.26666666666666666,0,3,20,30,50,0.01
5,8,2,0.06666666666666667,0,3,20,30,50,0.01
5,9,1,0.03333333333333333,0,3,20,30,50,0.01
5,10,0,0.0,0,3,20,30,50,0.01
5,11,2,0.06666666666666667,0,3,20,30,50,0.01
5,12,0,0.0,0,3,20,30,50,0.01
5,13,0,0.0,0,3,20,30,50,0.01
5,14,0,0.0,0,3,20,30,50,0.01
5,15,0,0.0,0,3,20,30,50,0.01
5,16,0,0.0,0,3,20,30,50,0.01
5,17,0,0.0,0,3,20,30,50,0.01
5,18,0,0.0,0,3,20,30,50,0.01
5,19,0,0.0,0,3,20,30,50,0.01
5,20,0,0.0,0,3,20,30,50,0.01
10,1,0,0.0,0,3,20,30,50,0.01
10,2,0,0.0,0,3,20,30,50,0.01
10,3,9,0.3,1,3,20,30,50,0.01
10,4,12,0.4,0,3,20,30,50,0.01
10,5,4,0.13333333333333333,0,3,20,30,50,0.01
10,6,3,0.1,0,3,20,30,50,0.01
10,7,1,0.03333333333333333,0,3,20,30,50,0.01
10,8,1,0.03333333333333333,0,3,20,30,50,0.01
10,9,0,0.0,0,3,20,30,50,0.01
10,10,0,0.0,0,3,20,30,50,0.01
10,11,0,0.0,0,3,20,30,50,0.01
10,12,0,0.0,0,3,20,30,50,0.01
10,13,0,0.0,0,3,20,30,50,0.01
10,14,0,0.0,0,3,20,30,50,0.01
10,15,0,0.0,0,3,20,30,50,0.01
10,16,0,0.0,0,3,20,30,50,0.01
10,17,0,0.0,0,3,20,30,50,0.01
10,18,0,0.0,0,3,20,30,50,0.01
10,19,0,0.0,0,3,20,30,50,0.01
10,20,0,0.0,0,3,20,30,50,0.01


==> figures/mismatch_GDP.csv <==
iteration,mismatch_0_value,mismatch_0_polyak_marker,mismatch_0_kl,mismatch_1_value,mismatch_1_polyak_marker,mismatch_1_kl,mismatch_2_value,mismatch_2_polyak_marker,mismatch_2_kl,mismatch_3_value,mismatch_3_polyak_marker,mismatch_3_kl
0,0.1,0,0.10394859714318745,0.01,0,0.07771069075315075,0.001,0,0.07757328404083666,0.0001,0,0.07804471890866105
1,0.1,0,0.08849703733583304,0.01,0,0.06150683599188383,0.001,0,0.06129165145787423,0.0001,0,0.06160902474798271
2,0.1,0,0.07690185276478528,0.01,0,0.04931801727482005,0.001,0,0.049067329077782836,0.0001,0,0.04927590363994913
3,0.1,0,0.06810940497753162,0.01,0,0.04009007467510562,0.001,0,0.039828621285788984,0.0001,0,0.03996059135437985
4,0.1,0,0.06137118769378819,0.01,0,0.03305386581393071,0.001,0,0.03279527360335455,0.0001,0,0.03287358899923235
5,0.1,0,0.05615141318903823,0.01,0,0.02764638882254031,0.001,0,0.027397362830179225,0.0001,0,0.02743839190141123
6,0.1,0,0.05206366827703969,0.01,0,0.02345428058317891,0.001,0,0.023217331963227443,0.0001,0,0.023232736082441457
7,0.1,0,0.048827179551714325,0.01,0,0.0201731624910278,0.001,0,0.01994837076231092,0.0001,0,0.019946435881935752
8,0.1,0,0.046236405202320266,0.01,0,0.01757826555763437,0.001,0,0.017364402194033342,0.0001,0,0.017350991204147362
9,0.1,0,0.04413974893827006,0.01,0,0.015503126036315493,0.001,0,0.015298355903237484,0.0001,0,0.0152775929255909
10,0.1,0,0.0424245610236054,0.01,0,0.013824084521623365,0.001,0,0.0136263898506839,0.0001,0,0.013601153245117573
11,0.1,0,0.04100650102281107,0.01,0,0.012448976697751885,0.001,0,0.012256400649079258,0.0001,0,0.012228678605597957
12,0.1,0,0.039821945700174256,0.01,0,0.011308862873293418,0.001,0,0.011119637730395579,0.0001,0,0.011090784719801109
13,0.1,0,0.03882253601954806,0.01,0,0.01035196735022357,0.001,0,0.010164570726429843,0.0001,0,0.010135492247387669
14,0.1,0,0.037971235859886494,0.01,0,0.009539228922036668,0.001,0,0.009352396645032953,0.0001,0,0.009323682059630656
15,0.1,0,0.037239465444202195,0.01,0,0.008841028508414133,0.001,0,0.00865374286912302,0.0001,0,0.008625760658961316
16,0.1,0,0.0366050033313194,0.01,0,0.008234778398737468,0.001,0,0.008046243712597158,0.0001,0,0.008019209555216008
17,0.1,0,0.0360504412741879,0.01,0,0.00770314315457916,0.001,0,0.0075127560705437624,0.0001,0,0.007486781288659592
18,0.1,0,0.03556203912541832,0.01,0,0.0072327242604865736,0.001,0,0.0070400432658404765,0.0001,0,0.007015169133076137
19,0.1,0,0.03512887091508126,0.01,0,0.006813085714179636,0.001,0,0.006617802336580955,0.0001,0,0.006594024217970334
20,0.1,0,0.034742184102599154,0.01,0,0.006436030609534055,0.001,0,0.006237943575619585,0.0001,0,0.00621522778491153
21,0.1,1,0.05417626777739836,0.01,1,0.002547894689608687,0.001,1,0.002356475588599215,0.0001,1,0.0023511654650072693
22,0.1,0,0.04862985659248338,0.01,0,0.002416690170679433,0.001,0,0.002229654273606829,0.0001,0,0.002223669191812849
23,0.1,0,0.04436104340452096,0.01,0,0.002307657661448945,0.001,0,0.002122772623451063,0.0001,0,0.0021163115144273124
24,0.1,0,0.041063706589858376,0.01,0,0.0022153479004103555,0.001,0,0.00203100999819377,0.0001,0,0.0020242137947103357
25,0.1,0,0.03850789398540158,0.01,0,0.002135756156969473,0.001,0,0.0019508261243861237,0.0001,0,0.0019437945322919876
26,0.1,0,0.036520148824271605,0.01,0,0.0020659333407498414,0.001,0,0.001879614318807845,0.0001,0,0.001872417769665435
27,0.1,0,0.034969103905737806,0.01,0,0.002003702210311704,0.001,0,0.0018154490678260644,0.0001,0,0.001808137230112327
28,0.1,0,0.0337548850822166,0.01,0,0.0019474502394175373,0.001,0,0.001756902255626282,0.0001,0,0.001749510089827883
29,0.1,0,0.03280128160923757,0.01,0,0.0018959784023363745,0.001,0,0.0017029093420338878,0.0001,0,0.0016954614041839416
30,0.1,0,0.03204993526762808,0.01,0,0.001848390754643322,0.001,0,0.0016526718869447848,0.0001,0,0.001645185384033565
31,0.1,0,0.031456009058581015,0.01,0,0.0018040137796456596,0.001,0,0.0016055865251845365,0.0001,0,0.0015980734819898174
32,0.1,0,0.030984945119324318,0.01,0,0.0017623374552940164,0.001,0,0.0015611931920031254,0.0001,0,0.0015536619858661728
33,0.1,0,0.030610028014254675,0.01,0,0.0017229721730455767,0.001,0,0.0015191373609076875,0.0001,0,0.001511593807380165
34,0.1,0,0.0303105460923892,0.01,0,0.0016856172275788114,0.001,0,0.001479142482475177,0.0001,0,0.0014715906021632544
35,0.1,0,0.030070398837139373,0.01,0,0.0016500377539206462,0.001,0,0.0014409898509290674,0.0001,0,0.001433432410280314
36,0.1,0,0.029877038169239027,0.01,0,0.0016160478331203956,0.001,0,0.0014045038804945337,0.0001,0,0.001396942772490252
37,0.1,0,0.029720660806254642,0.01,0,0.00158349810348376,0.001,0,0.0013695413229908035,0.0001,0,0.0013619778346333196
38,0.1,0,0.029593590087386573,0.01,0,0.0015522666638529406,0.001,0,0.0013359833579515007,0.0001,0,0.0013284183577660215
39,0.1,0,0.029489801313993716,0.01,0,0.0015222523831485886,0.001,0,0.0013037297773345828,0.0001,0,0.0012961638464891456
40,0.1,0,0.029404556188662844,0.01,0,0.0014933699696524562,0.001,0,0.0012726946985665898,0.0001,0,0.0012651282222857262
41,0.1,0,0.0293341204734033,0.01,0,0.001465546327932674,0.001,0,0.0012428033935913095,0.0001,0,0.0012352366246786994
42,0.1,1,0.6161153041059726,0.01,1,0.0005839530654399198,0.001,1,0.00040901810087270643,0.0001,1,0.0004047714172399012
43,0.1,0,0.49355289655563267,0.01,0,0.0005746240155747125,0.001,0,0.0004008084048398814,0.0001,0,0.0003965245118805462
44,0.1,0,0.39647830070708623,0.01,0,0.0005670781353292457,0.001,0,0.0003935278551328066,0.0001,0,0.0003892031729194951
45,0.1,0,0.31977648267198866,0.01,0,0.0005608421132485128,0.001,0,0.0003869460144331518,0.0001,0,0.00038257806670485936
46,0.1,0,0.25941227955687063,0.01,0,0.0005555711449616063,0.001,0,0.00038089507099292347,0.0001,0,0.0003764822390596106
47,0.1,0,0.21210977125234176,0.01,0,0.00055101397387972,0.001,0,0.0003752526734176771,0.0001,0,0.0003707939996930976
48,0.1,0,0.1751511467883857,0.01,0,0.0005469874465721485,0.001,0,0.00036992947442365077,0.0001,0,0.00036542450686957587
49,0.1,0,0.14628182538696777,0.01,0,0.0005433579924521634,0.001,0,0.0003648600916814529,0.0001,0,0.00036030876153463824
50,0.1,0,0.12366931569184703,0.01,0,0.0005400281428403917,0.001,0,0.00035999654827924526,0.0001,0,0.0003553990745562104
51,0.1,0,0.10586600521441465,0.01,0,0.0005369267177299336,0.001,0,0.0003553035124914536,0.0001,0,0.0003506603278170964
52,0.1,0,0.09175668866496947,0.01,0,0.0005340016820740145,0.001,0,0.0003507548431815877,0.0001,0,0.00034606653650860194
53,0.1,0,0.08049605985829333,0.01,0,0.0005312149451554808,0.001,0,0.0003463310826555819,0.0001,0,0.00034159835522136266
54,0.1,0,0.07144765137134894,0.01,0,0.0005285385742934151,0.001,0,0.0003420176369770845,0.0001,0,0.0003372412686280481
55,0.1,0,0.06413173287075555,0.01,0,0.0005259520381541602,0.001,0,0.000337803455141173,0.0001,0,0.0003329842787007847
56,0.1,0,0.05818443233247069,0.01,0,0.0005234401995298565,0.001,0,0.000333680070247733,0.0001,0,0.0003288189521144651
57,0.1,0,0.05332719237467189,0.01,0,0.00052099185375112,0.001,0,0.00032964090333308685,0.0001,0,0.0003247387288770174
58,0.1,0,0.04934452484024518,0.01,0,0.0005185986643358289,0.001,0,0.0003256807578252063,0.0001,0,0.00032073842046425634
59,0.1,0,0.04606797319975439,0.01,0,0.0005162543878385022,0.001,0,0.00032179545229610415,0.0001,0,0.0003168138454026393
60,0.1,0,0.04336455130451539,0.01,0,0.0005139543092889491,0.001,0,0.0003179815536099554,0.0001,0,0.00031296156455649953
61,0.1,0,0.04112835515070888,0.01,0,0.000511694830924349,0.001,0,0.0003142361828996174,0.0001,0,0.00030917868873993424
62,0.1,0,0.0392744126240123,0.01,0,0.0005094731725996588,0.001,0,0.0003105568744176803,0.0001,0,0.00030546273880486787
63,0.1,1,0.04202264347314844,0.01,1,0.0003374513545751529,0.001,1,9.824661569324118e-05,0.0001,1,9.483685443615328e-05
64,0.1,0,0.03953913076317035,0.01,0,0.00032496973446940287,0.001,0,9.686330143206035e-05,0.0001,0,9.346534419164613e-05
65,0.1,0,0.037539994680565694,0.01,0,0.00031588837143685746,0.001,0,9.567353355193205e-05,0.0001,0,9.227531818783981e-05
66,0.1,0,0.035927674971752276,0.01,0,0.0003092783740561581,0.001,0,9.462572555191885e-05,0.0001,0,9.121857782231728e-05
67,0.1,0,0.034625094609344875,0.01,0,0.00030446469804839296,0.001,0,9.368248127931018e-05,0.0001,0,9.02601957159441e-05
68,0.1,0,0.03357112557584106,0.01,0,0.0003009567520150986,0.001,0,9.281668595049001e-05,0.0001,0,8.937485554986252e-05
69,0.1,0,0.03271711940971207,0.01,0,0.0002983979798957424,0.001,0,9.200867402005485e-05,0.0001,0,8.854420140436324e-05
70,0.1,0,0.03202423833596462,0.01,0,0.0002965292289499792,0.001,0,9.124417726230485e-05,0.0001,0,8.775491822046733e-05
71,0.1,0,0.03146139098455992,0.01,0,0.0002951621326427453,0.001,0,9.051283813557245e-05,0.0001,0,8.699734169422601e-05
72,0.1,0,0.031003627044811945,0.01,0,0.0002941597695008099,0.001,0,8.980713269439723e-05,0.0001,0,8.626445159486796e-05
73,0.1,0,0.030630882265300217,0.01,0,0.0002934226083456497,0.001,0,8.912159021831018e-05,0.0001,0,8.555114275081191e-05
74,0.1,0,0.03032699247989777,0.01,0,0.0002928782945283852,0.001,0,8.845222784988784e-05,0.0001,0,8.485369712491618e-05
75,0.1,0,0.030078915439765673,0.01,0,0.00029247422712594634,0.001,0,8.77961409564722e-05,0.0001,0,8.416940149212098e-05
76,0.1,0,0.02987611409138656,0.01,0,0.00029217216420608557,0.001,0,8.715120636874201e-05,0.0001,0,8.349627058536202e-05
77,0.1,0,0.029710065975701392,0.01,0,0.0002919443018432121,0.001,0,8.651586735438658e-05,0.0001,0,8.283284659345967e-05
78,0.1,0,0.029573871661451877,0.01,0,0.0002917704241978513,0.001,0,8.588897784066888e-05,0.0001,0,8.217805396884965e-05
79,0.1,0,0.029461941312419332,0.01,0,0.00029163583194076877,0.001,0,8.526968953961523e-05,0.0001,0,8.153109428298588e-05
80,0.1,0,0.029369743164233724,0.01,0,0.0002915298364199251,0.001,0,8.46573701820414e-05,0.0001,0,8.089137007260052e-05
81,0.1,0,0.029293601243933473,0.01,0,0.0002914446649839568,0.001,0,8.405154425629122e-05,0.0001,0,8.025842969874198e-05
82,0.1,0,0.029230532390166923,0.01,0,0.00029137466519951733,0.001,0,8.345185008375209e-05,0.0001,0,7.963192740000817e-05
83,0.1,0,0.029178114732385848,0.01,0,0.0002913157262858386,0.001,0,8.285800870964855e-05,0.0001,0,7.901159437514763e-05
84,0.1,1,0.615553856205866,0.01,1,0.051747749549607584,0.001,1,2.4025265977946886e-05,0.0001,1,2.137519419477392e-05
85,0.1,0,0.45353062918274334,0.01,0,0.038155615637267354,0.001,0,2.3448106100591064e-05,0.0001,0,2.0876601562844668e-05
86,0.1,0,0.34792185425038297,0.01,0,0.02821989199644596,0.001,0,2.299013843496193e-05,0.0001,0,2.0469527150923445e-05
87,0.1,0,0.2831731212870932,0.01,0,0.020948948674502223,0.001,0,2.2618670189362217e-05,0.0001,0,2.012893702431461e-05
88,0.1,0,0.24365700575583177,0.01,0,0.015623053192084286,0.001,0,2.2310033134963104e-05,0.0001,0,1.9836715117221507e-05
89,0.1,0,0.21839529969971352,0.01,0,0.011718645263658697,0.001,0,2.2047092057956233e-05,0.0001,0,1.9579751042120622e-05
90,0.1,0,0.20112618335251603,0.01,0,0.00885413746586553,0.001,0,2.1817441085145376e-05,0.0001,0,1.9348556447606205e-05
91,0.1,0,0.1885274354924514,0.01,0,0.006750980384465404,0.001,0,2.1612097980873505e-05,0.0001,0,1.9136263843414704e-05
92,0.1,0,0.1788052508987604,0.01,0,0.005205586082105846,0.001,0,2.1424558933670343e-05,0.0001,0,1.89379021558256e-05
93,0.1,0,0.17093602737643446,0.01,0,0.00406901012467086,0.001,0,2.1250114303538353e-05,0.0001,0,1.8749872530487592e-05
94,0.1,0,0.16430080814959003,0.01,0,0.003232203514839083,0.001,0,2.1085353276674396e-05,0.0001,0,1.8569569039933058e-05
95,0.1,0,0.15850851204923658,0.01,0,0.0026152808686165816,0.001,0,2.0927805292398755e-05,0.0001,0,1.8395104229725158e-05
96,0.1,0,0.1533055406455962,0.01,0,0.0021596955570588666,0.001,0,2.077568045407239e-05,0.0001,0,1.8225110534733492e-05
97,0.1,0,0.14852577683711263,0.01,0,0.0018225255192551107,0.001,0,2.0627681618895415e-05,0.0001,0,1.8058596573489728e-05
98,0.1,0,0.14406065191872533,0.01,0,0.00157229542673407,0.001,0,2.0482868362767778e-05,0.0001,0,1.789484319425559e-05
99,0.1,0,0.13984003411143128,0.01,0,0.0013859193511145155,0.001,0,2.0340558507113243e-05,0.0001,0,1.7733328218941993e-05
100,0.1,0,0.13581947809235728,0.01,0,0.0012464618823307518,0.001,0,2.0200256829031413e-05,0.0001,0,1.757367202851128e-05
101,0.1,0,0.13197150769459792,0.01,0,0.0011414977573761924,0.001,0,2.0061603462000626e-05,0.0001,0,1.7415598157898282e-05
102,0.1,0,0.12827960472139843,0.01,0,0.001061909543798291,0.001,0,1.99243365268937e-05,0.0001,0,1.725890480597546e-05
103,0.1,0,0.12473407952868358,0.01,0,0.0010010061478319527,0.001,0,1.978826509873275e-05,0.0001,0,1.7103444208521073e-05
104,0.1,0,0.12132927249540577,0.01,0,0.0009538764036422073,0.001,0,1.9653249626548663e-05,0.0001,0,1.69491077156478e-05
105,0.1,1,0.10115896859862489,0.01,1,0.0012949285778657144,0.001,1,4.586197883251983e-06,0.0001,1,2.913627345033724e-06
106,0.1,0,0.09490532584272912,0.01,0,0.0011172492318170762,0.001,0,nan,0.0001,0,nan
107,0.1,0,0.08959102490592834,0.01,0,0.0009860042233388547,0.001,0,nan,0.0001,0,nan
108,0.1,0,0.08506645779421543,0.01,0,0.0008887637486705659,0.001,0,nan,0.0001,0,nan
109,0.1,0,0.08120914734006457,0.01,0,0.0008164318556017188,0.001,0,nan,0.0001,0,nan
110,0.1,0,0.07791677007831352,0.01,0,0.0007623518086783206,0.001,0,nan,0.0001,0,nan
111,0.1,0,0.0751026997815771,0.01,0,0.0007216516579496385,0.001,0,nan,0.0001,0,nan
112,0.1,0,0.07269303894414574,0.01,0,0.0006907654634133432,0.001,0,nan,0.0001,0,nan
113,0.1,0,0.07062452733967806,0.01,0,0.000667082997242267,0.001,0,nan,0.0001,0,nan
114,0.1,0,0.06884297325782006,0.01,0,0.0006486934303197407,0.001,0,nan,0.0001,0,nan
115,0.1,0,0.06730200528285334,0.01,0,0.0006341977777168722,0.001,0,nan,0.0001,0,nan
116,0.1,0,0.0659620311292517,0.01,0,0.0006225716522084842,0.001,0,nan,0.0001,0,nan
117,0.1,0,0.06478934069575684,0.01,0,0.0006130648283485877,0.001,0,nan,0.0001,0,nan
118,0.1,0,0.06375531878910529,0.01,0,0.0006051277422309594,0.001,0,nan,0.0001,0,nan
119,0.1,0,0.06283574829331323,0.01,0,0.0005983577018109376,0.001,0,nan,0.0001,0,nan
120,0.1,0,0.0620101924978388,0.01,0,0.0005924595211935953,0.001,0,nan,0.0001,0,nan
121,0.1,0,0.06126144913433866,0.01,0,0.0005872167103968686,0.001,0,nan,0.0001,0,nan
122,0.1,0,0.06057507032647992,0.01,0,0.0005824703898821633,0.001,0,nan,0.0001,0,nan
123,0.1,0,0.05993894323399721,0.01,0,0.0005781038582722064,0.001,0,nan,0.0001,0,nan
124,0.1,0,0.05934292628848253,0.01,0,0.0005740312973719387,0.001,0,nan,0.0001,0,nan
125,0.1,0,0.05877853590285921,0.01,0,0.0005701895050794749,0.001,0,nan,0.0001,0,nan
126,0.1,1,0.051431686489210475,0.01,1,0.0008877973461061785,0.001,0,nan,0.0001,0,nan
127,0.1,0,0.04853109869364032,0.01,0,0.0007315031389067096,0.001,0,nan,0.0001,0,nan
128,0.1,0,0.04600126763569425,0.01,0,0.0006175987696743114,0.001,0,nan,0.0001,0,nan
129,0.1,0,0.0437991995048394,0.01,0,0.0005345764297499975,0.001,0,nan,0.0001,0,nan
130,0.1,0,0.04188603362445069,0.01,0,0.00047405326129495756,0.001,0,nan,0.0001,0,nan
131,0.1,0,0.04022671629244193,0.01,0,0.0004299225283696834,0.001,0,nan,0.0001,0,nan
132,0.1,0,0.03878973342429714,0.01,0,0.0003977354324622689,0.001,0,nan,0.0001,0,nan
133,0.1,0,0.03754686950173773,0.01,0,0.0003742508759068488,0.001,0,nan,0.0001,0,nan
134,0.1,0,0.03647297600526621,0.01,0,0.0003571075286286514,0.001,0,nan,0.0001,0,nan
135,0.1,0,0.03554574204731536,0.01,0,0.0003445849645057055,0.001,0,nan,0.0001,0,nan
136,0.1,0,0.03474546546575251,0.01,0,0.00033542966790016355,0.001,0,nan,0.0001,0,nan
137,0.1,0,0.034054825604025125,0.01,0,0.0003287282880033024,0.001,0,nan,0.0001,0,nan
138,0.1,0,0.033458660342852366,0.01,0,0.0003238153074279248,0.001,0,nan,0.0001,0,nan
139,0.1,0,0.03294375029499471,0.01,0,0.0003202057784030001,0.001,0,nan,0.0001,0,nan
140,0.1,0,0.03249861285394683,0.01,0,0.0003175463191057911,0.001,0,nan,0.0001,0,nan
141,0.1,0,0.032113308278483355,0.01,0,0.00031557941184759213,0.001,0,nan,0.0001,0,nan
142,0.1,0,0.031779259376419594,0.01,0,0.00031411739150765804,0.001,0,nan,0.0001,0,nan
143,0.1,0,0.03148908573181339,0.01,0,0.00031302349346733704,0.001,0,nan,0.0001,0,nan
144,0.1,0,0.031236452861790883,0.01,0,0.00031219804466404695,0.001,0,nan,0.0001,0,nan
145,0.1,0,0.03101593622177682,0.01,0,0.0003115684017269403,0.001,0,nan,0.0001,0,nan
146,0.1,0,0.030822899610707732,0.01,0,0.0003110816192001319,0.001,0,nan,0.0001,0,nan
147,0.1,1,0.11695913585414294,0.01,1,0.013101154460600398,0.001,0,nan,0.0001,0,nan
148,0.1,0,0.10728302290091954,0.01,0,0.009615006713024598,0.001,0,nan,0.0001,0,nan
149,0.1,0,0.09850894375366036,0.01,0,0.007077070969020136,0.001,0,nan,0.0001,0,nan
150,0.1,0,0.09057043967362446,0.01,0,0.005229347581662603,0.001,0,nan,0.0001,0,nan
151,0.1,0,0.08340896780909632,0.01,0,0.0038840668167718032,0.001,0,nan,0.0001,0,nan
152,0.1,0,0.07696963176868347,0.01,0,0.0029045608404770665,0.001,0,nan,0.0001,0,nan
153,0.1,0,0.0711995209410786,0.01,0,0.002191349412359938,0.001,0,nan,0.0001,0,nan
154,0.1,0,0.06604717413356784,0.01,0,0.0016720167071733408,0.001,0,nan,0.0001,0,nan
155,0.1,0,0.06146252740064381,0.01,0,0.0012938453998521723,0.001,0,nan,0.0001,0,nan
156,0.1,0,0.05739706926665479,0.01,0,0.0010184564443339625,0.001,0,nan,0.0001,0,nan
157,0.1,0,0.053804078354526615,0.01,0,0.0008179080567246092,0.001,0,nan,0.0001,0,nan
158,0.1,0,0.050638880968196805,0.01,0,0.0006718564480564303,0.001,0,nan,0.0001,0,nan
159,0.1,0,0.04785909319627919,0.01,0,0.0005654891907028978,0.001,0,nan,0.0001,0,nan
160,0.1,0,0.04542482585859249,0.01,0,0.0004880208788179881,0.001,0,nan,0.0001,0,nan
161,0.1,0,0.04329883949139322,0.01,0,0.00043159803607204856,0.001,0,nan,0.0001,0,nan
162,0.1,0,0.041446643299728976,0.01,0,0.00039050189992750005,0.001,0,nan,0.0001,0,nan
163,0.1,0,0.03983653730495265,0.01,0,0.00036056803191291726,0.001,0,nan,0.0001,0,nan
164,0.1,0,0.03843960091635128,0.01,0,0.00033876376481763393,0.001,0,nan,0.0001,0,nan
165,0.1,0,0.0372296339227978,0.01,0,0.0003228805513649133,0.001,0,nan,0.0001,0,nan
166,0.1,0,0.03618305755625637,0.01,0,0.00031130996200661874,0.001,0,nan,0.0001,0,nan
167,0.1,0,0.035278784002877206,0.01,0,0.00030288058229473055,0.001,0,nan,0.0001,0,nan
168,0.1,1,0.062492141068438554,0.01,1,0.0010135424784807174,0.001,0,nan,0.0001,0,nan
169,0.1,0,0.0557039760123225,0.01,0,0.000814356281705063,0.001,0,nan,0.0001,0,nan
170,0.1,0,0.05028555592070143,0.01,0,0.0006692770313442051,0.001,0,nan,0.0001,0,nan
171,0.1,0,0.04595836834065343,0.01,0,0.0005636038271474354,0.001,0,nan,0.0001,0,nan
172,0.1,0,0.04250114852798064,0.01,0,0.0004866308941818546,0.001,0,nan,0.0001,0,nan
173,0.1,0,0.03973796028817418,0.01,0,0.0004305616125545711,0.001,0,nan,0.0001,0,nan
174,0.1,0,0.037528781038613394,0.01,0,0.00038971781414389887,0.001,0,nan,0.0001,0,nan
175,0.1,0,0.035762070686299316,0.01,0,0.00035996404279072024,0.001,0,nan,0.0001,0,nan
176,0.1,0,0.03434890427528087,0.01,0,0.0003382883217900103,0.001,0,nan,0.0001,0,nan
177,0.1,0,0.03321833454467258,0.01,0,0.00032249687360192157,0.001,0,nan,0.0001,0,nan
178,0.1,0,0.03231372148948477,0.01,0,0.00031099181083743234,0.001,0,nan,0.0001,0,nan
179,0.1,0,0.03158982287927116,0.01,0,0.00030260924280736,0.001,0,nan,0.0001,0,nan
180,0.1,0,0.03101048452605085,0.01,0,0.0002965013751443945,0.001,0,nan,0.0001,0,nan
181,0.1,0,0.030546804130096628,0.01,0,0.00029205064517203426,0.001,0,nan,0.0001,0,nan
182,0.1,0,0.030175669800697157,0.01,0,0.0002888071864345877,0.001,0,nan,0.0001,0,nan
183,0.1,0,0.02987859555416236,0.01,0,0.0002864432825541513,0.001,0,nan,0.0001,0,nan
184,0.1,0,0.02964079260121265,0.01,0,0.00028472019389140616,0.001,0,nan,0.0001,0,nan
185,0.1,0,0.029450428120778863,0.01,0,0.00028346399518488244,0.001,0,nan,0.0001,0,nan
186,0.1,0,0.029298033302324195,0.01,0,0.00028254797597711257,0.001,0,nan,0.0001,0,nan
187,0.1,0,0.02917603035672662,0.01,0,0.00028187982093611945,0.001,0,nan,0.0001,0,nan
188,0.1,0,0.02907835443086701,0.01,0,0.0002813922716453086,0.001,0,nan,0.0001,0,nan
189,0.1,1,0.5451089938677305,0.01,1,0.014996558438882448,0.001,0,nan,0.0001,0,nan
190,0.1,0,0.4383755104227548,0.01,0,0.011003617887549834,0.001,0,nan,0.0001,0,nan
191,0.1,0,0.3531247896712718,0.01,0,0.008094338881893466,0.001,0,nan,0.0001,0,nan
192,0.1,0,0.2853653945555908,0.01,0,0.005974505190090393,0.001,0,nan,0.0001,0,nan
193,0.1,0,0.23187237865829075,0.01,0,0.004429822755490032,0.001,0,nan,0.0001,0,nan
194,0.1,0,0.1899256662513281,0.01,0,0.003304193642917894,0.001,0,nan,0.0001,0,nan
195,0.1,0,0.15718498630785493,0.01,0,0.0024839019748809396,0.001,0,nan,0.0001,0,nan
196,0.1,0,0.1316616153927047,0.01,0,0.0018861008300300958,0.001,0,nan,0.0001,0,nan
197,0.1,0,0.11171900442666746,0.01,0,0.0014504289333293105,0.001,0,nan,0.0001,0,nan
198,0.1,0,0.0960572502585286,0.01,0,0.0011329054387449878,0.001,0,nan,0.0001,0,nan
199,0.1,0,0.08367298872884427,0.01,0,0.0009014832219494537,0.001,0,nan,0.0001,0,nan
200,0.1,0,0.07380593719555181,0.01,0,0.0007328098213906483,0.001,0,nan,0.0001,0,nan


==> figures/mismatch_small.csv <==
iteration,max_group_mismatch,max_group_mismatch_plot,kl_estimate,min_pi,max_pi
0,0.10685634609296951,0.10685634609296951,1.0608008654988232,0.05,0.05
1,0.003950669850127236,0.003950669850127236,0.4772771054236478,0.00034073421464689356,0.1540497645479326
2,0.0018660525451880405,0.0018660525451880405,0.23265023899516132,6.70253660146042e-05,0.18622748579920134
3,0.000936771930400454,0.000936771930400454,0.10453625104579084,3.959200423007315e-06,0.21545083892149428
4,0.0005178766658958667,0.0005178766658958667,0.04143591914261715,2.171632462873347e-07,0.2583111663559537
5,0.0002868964817752673,0.0002868964817752673,0.0142400346563072,9.66677493477874e-09,0.30159160162949716
6,0.00019456463765316068,0.00019456463765316068,0.005103919269672794,1.4164618442448775e-09,0.3394043961086194
7,0.00015510417838426882,0.00015510417838426882,0.002172798945333037,2.353594868471329e-10,0.3672705238377367
8,0.00013495887033038168,0.00013495887033038168,0.00109426337312477,2.8837173205487575e-11,0.38534137714926336
9,0.00013621808127306512,0.00013621808127306512,0.0006343128797880468,4.579106717193821e-12,0.3967143894867235
10,0.00014289771157632858,0.00014289771157632858,0.00040828756584471534,9.055042419881153e-13,0.40419873963488545
11,0.0001472004278059713,0.0001472004278059713,0.00028291791280556333,2.133844309821912e-13,0.4094283390558981
12,0.00015017536148209665,0.00015017536148209665,0.000206757566968846,5.78674638734524e-14,0.4132683785640905
13,0.0001523439772601609,0.0001523439772601609,0.00015725024434981065,1.7589865260129777e-14,0.4161989171145703
14,0.00015398963873791693,0.00015398963873791693,0.00012335574530328687,5.87459754746883e-15,0.41850430867796407
15,0.0001552781259718805,0.0001552781259718805,9.918258884117582e-05,2.122881082188049e-15,0.42036270683155924
16,0.00015631243241359671,0.00015631243241359671,8.13643294253731e-05,8.201881068521416e-16,0.421891034075989
17,0.00015715974434610258,0.00015715974434610258,6.786838774147759e-05,3.356043291906926e-16,0.42316903455980287
18,0.0001578656767153297,0.0001578656767153297,5.741072135896712e-05,1.44330996654764e-16,0.42425287527551725
19,0.00015846224285515076,0.00015846224285515076,4.9148896212904654e-05,6.483554103500022e-17,0.4251832113929181
20,0.00015897254590402365,0.00015897254590402365,4.251219488614025e-05,3.026658036784076e-17,0.4259901670925281

